Safe Online Learning-based Formation Control of Multi-Agent Systems with Gaussian Processes

Formation control algorithms for multi-agent systems have gained much attention in the recent years due to the increasing amount of mobile and aerial robotic swarms. The design of safe controllers for these vehicles is a substantial aspect for an increasing range of application domains. However, parts of the vehicle's dynamics and external disturbances are often unknown or very time-consuming to model. To overcome this issue, we present a safe formation control law for multiagent systems based on double integrator dynamics by using Gaussian Processes for an online learning of the unknown dynamics. The presented approach guarantees a bounded error to desired formations with high probability, where the bound is explicitly given. A numerical example highlights the effectiveness of the learning-based formation control law.

==> data/data_V_learning0.csv <==
0.0000e+00,4.7427e+03
2.0000e-02,4.7461e+03
4.0000e-02,4.7512e+03
6.0000e-02,4.7579e+03
8.0000e-02,4.7662e+03
1.0000e-01,4.7759e+03
1.2000e-01,4.7869e+03
1.4000e-01,4.7991e+03
1.6000e-01,4.8125e+03
1.8000e-01,4.8270e+03
2.0000e-01,4.8423e+03
2.2000e-01,4.8585e+03
2.4000e-01,4.8753e+03
2.6000e-01,4.8927e+03
2.8000e-01,4.9106e+03
3.0000e-01,4.9288e+03
3.2000e-01,4.9471e+03
3.4000e-01,4.9655e+03
3.6000e-01,4.9839e+03
3.8000e-01,5.0020e+03
4.0000e-01,5.0198e+03
4.2000e-01,5.0371e+03
4.4000e-01,5.0538e+03
4.6000e-01,5.0699e+03
4.8000e-01,5.0852e+03
5.0000e-01,5.0997e+03
5.2000e-01,5.1133e+03
5.4000e-01,5.1258e+03
5.6000e-01,5.1372e+03
5.8000e-01,5.1474e+03
6.0000e-01,5.1561e+03
6.2000e-01,5.1633e+03
6.4000e-01,5.1686e+03
6.6000e-01,5.1719e+03
6.8000e-01,5.1729e+03
7.0000e-01,5.1714e+03
7.2000e-01,5.1672e+03
7.4000e-01,5.1601e+03
7.6000e-01,5.1501e+03
7.8000e-01,5.1369e+03
8.0000e-01,5.1204e+03
8.2000e-01,5.1006e+03
8.4000e-01,5.0773e+03
8.6000e-01,5.0504e+03
8.8000e-01,5.0198e+03
9.0000e-01,4.9855e+03
9.2000e-01,4.9474e+03
9.4000e-01,4.9053e+03
9.6000e-01,4.8592e+03
9.8000e-01,4.8090e+03
1.0000e+00,4.7547e+03
1.0200e+00,4.6962e+03
1.0400e+00,4.6334e+03
1.0600e+00,4.5664e+03
1.0800e+00,4.4950e+03
1.1000e+00,4.4193e+03
1.1200e+00,4.3392e+03
1.1400e+00,4.2549e+03
1.1600e+00,4.1663e+03
1.1800e+00,4.0736e+03
1.2000e+00,3.9768e+03
1.2200e+00,3.8761e+03
1.2400e+00,3.7716e+03
1.2600e+00,3.6637e+03
1.2800e+00,3.5525e+03
1.3000e+00,3.4383e+03
1.3200e+00,3.3215e+03
1.3400e+00,3.2024e+03
1.3600e+00,3.0814e+03
1.3800e+00,2.9591e+03
1.4000e+00,2.8358e+03
1.4200e+00,2.7120e+03
1.4400e+00,2.5883e+03
1.4600e+00,2.4651e+03
1.4800e+00,2.3430e+03
1.5000e+00,2.2225e+03
1.5200e+00,2.1040e+03
1.5400e+00,1.9881e+03
1.5600e+00,1.8751e+03
1.5800e+00,1.7655e+03
1.6000e+00,1.6596e+03
1.6200e+00,1.5578e+03
1.6400e+00,1.4603e+03
1.6600e+00,1.3672e+03
1.6800e+00,1.2788e+03
1.7000e+00,1.1952e+03
1.7200e+00,1.1164e+03
1.7400e+00,1.0424e+03
1.7600e+00,9.7324e+02
1.7800e+00,9.0877e+02
1.8000e+00,8.4893e+02
1.8200e+00,7.9359e+02
1.8400e+00,7.4258e+02
1.8600e+00,6.9574e+02
1.8800e+00,6.5289e+02
1.9000e+00,6.1384e+02
1.9200e+00,5.7839e+02
1.9400e+00,5.4634e+02
1.9600e+00,5.1749e+02
1.9800e+00,4.9164e+02
2.0000e+00,4.6860e+02
2.0200e+00,4.4818e+02
2.0400e+00,4.3020e+02
2.0600e+00,4.1449e+02
2.0800e+00,4.0087e+02
2.1000e+00,3.8918e+02
2.1200e+00,3.7929e+02
2.1400e+00,3.7103e+02
2.1600e+00,3.6427e+02
2.1800e+00,3.5887e+02
2.2000e+00,3.5473e+02
2.2200e+00,3.5172e+02
2.2400e+00,3.4972e+02
2.2600e+00,3.4865e+02
2.2800e+00,3.4839e+02
2.3000e+00,3.4887e+02
2.3200e+00,3.5001e+02
2.3400e+00,3.5173e+02
2.3600e+00,3.5396e+02
2.3800e+00,3.5665e+02
2.4000e+00,3.5976e+02
2.4200e+00,3.6324e+02
2.4400e+00,3.6706e+02
2.4600e+00,3.7120e+02
2.4800e+00,3.7564e+02
2.5000e+00,3.8038e+02
2.5200e+00,3.8543e+02
2.5400e+00,3.9078e+02
2.5600e+00,3.9646e+02
2.5800e+00,4.0248e+02
2.6000e+00,4.0888e+02
2.6200e+00,4.1566e+02
2.6400e+00,4.2287e+02
2.6600e+00,4.3052e+02
2.6800e+00,4.3864e+02
2.7000e+00,4.4725e+02
2.7200e+00,4.5636e+02
2.7400e+00,4.6599e+02
2.7600e+00,4.7614e+02
2.7800e+00,4.8681e+02
2.8000e+00,4.9799e+02
2.8200e+00,5.0966e+02
2.8400e+00,5.2180e+02
2.8600e+00,5.3437e+02
2.8800e+00,5.4735e+02
2.9000e+00,5.6070e+02
2.9200e+00,5.7437e+02
2.9400e+00,5.8832e+02
2.9600e+00,6.0251e+02
2.9800e+00,6.1688e+02
3.0000e+00,6.3140e+02
3.0200e+00,6.4602e+02
3.0400e+00,6.6070e+02
3.0600e+00,6.7540e+02
3.0800e+00,6.9010e+02
3.1000e+00,7.0476e+02
3.1200e+00,7.1935e+02
3.1400e+00,7.3386e+02
3.1600e+00,7.4826e+02
3.1800e+00,7.6255e+02
3.2000e+00,7.7671e+02
3.2200e+00,7.9074e+02
3.2400e+00,8.0464e+02
3.2600e+00,8.1840e+02
3.2800e+00,8.3202e+02
3.3000e+00,8.4552e+02
3.3200e+00,8.5890e+02
3.3400e+00,8.7217e+02
3.3600e+00,8.8534e+02
3.3800e+00,8.9841e+02
3.4000e+00,9.1141e+02
3.4200e+00,9.2434e+02
3.4400e+00,9.3722e+02
3.4600e+00,9.5006e+02
3.4800e+00,9.6288e+02
3.5000e+00,9.7569e+02
3.5200e+00,9.8851e+02
3.5400e+00,1.0013e+03
3.5600e+00,1.0142e+03
3.5800e+00,1.0272e+03
3.6000e+00,1.0402e+03
3.6200e+00,1.0533e+03
3.6400e+00,1.0665e+03
3.6600e+00,1.0798e+03
3.6800e+00,1.0932e+03
3.7000e+00,1.1068e+03
3.7200e+00,1.1205e+03
3.7400e+00,1.1344e+03
3.7600e+00,1.1485e+03
3.7800e+00,1.1628e+03
3.8000e+00,1.1773e+03
3.8200e+00,1.1921e+03
3.8400e+00,1.2070e+03
3.8600e+00,1.2223e+03
3.8800e+00,1.2378e+03
3.9000e+00,1.2535e+03
3.9200e+00,1.2695e+03
3.9400e+00,1.2859e+03
3.9600e+00,1.3025e+03
3.9800e+00,1.3195e+03
4.0000e+00,1.3368e+03
4.0200e+00,1.3544e+03
4.0400e+00,1.3724e+03
4.0600e+00,1.3908e+03
4.0800e+00,1.4096e+03
4.1000e+00,1.4287e+03
4.1200e+00,1.4482e+03
4.1400e+00,1.4682e+03
4.1600e+00,1.4885e+03
4.1800e+00,1.5092e+03
4.2000e+00,1.5304e+03
4.2200e+00,1.5519e+03
4.2400e+00,1.5737e+03
4.2600e+00,1.5959e+03
4.2800e+00,1.6184e+03
4.3000e+00,1.6412e+03
4.3200e+00,1.6642e+03
4.3400e+00,1.6873e+03
4.3600e+00,1.7105e+03
4.3800e+00,1.7338e+03
4.4000e+00,1.7570e+03
4.4200e+00,1.7801e+03
4.4400e+00,1.8029e+03
4.4600e+00,1.8254e+03
4.4800e+00,1.8476e+03
4.5000e+00,1.8692e+03
4.5200e+00,1.8902e+03
4.5400e+00,1.9105e+03
4.5600e+00,1.9299e+03
4.5800e+00,1.9486e+03
4.6000e+00,1.9662e+03
4.6200e+00,1.9829e+03
4.6400e+00,1.9984e+03
4.6600e+00,2.0129e+03
4.6800e+00,2.0262e+03
4.7000e+00,2.0384e+03
4.7200e+00,2.0494e+03
4.7400e+00,2.0593e+03
4.7600e+00,2.0681e+03
4.7800e+00,2.0759e+03
4.8000e+00,2.0827e+03
4.8200e+00,2.0886e+03
4.8400e+00,2.0938e+03
4.8600e+00,2.0982e+03
4.8800e+00,2.1020e+03
4.9000e+00,2.1052e+03
4.9200e+00,2.1082e+03
4.9400e+00,2.1108e+03
4.9600e+00,2.1132e+03
4.9800e+00,2.1156e+03
5.0000e+00,2.1181e+03
5.0200e+00,2.1207e+03
5.0400e+00,2.1235e+03
5.0600e+00,2.1267e+03
5.0800e+00,2.1303e+03
5.1000e+00,2.1344e+03
5.1200e+00,2.1391e+03
5.1400e+00,2.1443e+03
5.1600e+00,2.1502e+03
5.1800e+00,2.1569e+03
5.2000e+00,2.1642e+03
5.2200e+00,2.1723e+03
5.2400e+00,2.1811e+03
5.2600e+00,2.1907e+03
5.2800e+00,2.2011e+03
5.3000e+00,2.2122e+03
5.3200e+00,2.2241e+03
5.3400e+00,2.2366e+03
5.3600e+00,2.2498e+03
5.3800e+00,2.2637e+03
5.4000e+00,2.2782e+03
5.4200e+00,2.2932e+03
5.4400e+00,2.3088e+03
5.4600e+00,2.3249e+03
5.4800e+00,2.3415e+03
5.5000e+00,2.3584e+03
5.5200e+00,2.3758e+03
5.5400e+00,2.3935e+03
5.5600e+00,2.4114e+03
5.5800e+00,2.4297e+03
5.6000e+00,2.4482e+03
5.6200e+00,2.4670e+03
5.6400e+00,2.4859e+03
5.6600e+00,2.5051e+03
5.6800e+00,2.5245e+03
5.7000e+00,2.5441e+03
5.7200e+00,2.5640e+03
5.7400e+00,2.5841e+03
5.7600e+00,2.6045e+03
5.7800e+00,2.6252e+03
5.8000e+00,2.6463e+03
5.8200e+00,2.6677e+03
5.8400e+00,2.6896e+03
5.8600e+00,2.7121e+03
5.8800e+00,2.7350e+03
5.9000e+00,2.7586e+03
5.9200e+00,2.7828e+03
5.9400e+00,2.8077e+03
5.9600e+00,2.8334e+03
5.9800e+00,2.8598e+03


==> data/data_V_learning1.csv <==
0.0000e+00,4.7427e+03
2.0000e-02,4.7461e+03
4.0000e-02,4.7512e+03
6.0000e-02,4.7579e+03
8.0000e-02,4.7662e+03
1.0000e-01,4.7759e+03
1.2000e-01,4.7869e+03
1.4000e-01,4.7991e+03
1.6000e-01,4.8125e+03
1.8000e-01,4.8270e+03
2.0000e-01,4.8423e+03
2.2000e-01,4.8585e+03
2.4000e-01,4.8753e+03
2.6000e-01,4.8927e+03
2.8000e-01,4.9106e+03
3.0000e-01,4.9288e+03
3.2000e-01,4.9471e+03
3.4000e-01,4.9655e+03
3.6000e-01,4.9799e+03
3.8000e-01,4.9855e+03
4.0000e-01,4.9823e+03
4.2000e-01,4.9709e+03
4.4000e-01,4.9514e+03
4.6000e-01,4.9243e+03
4.8000e-01,4.8899e+03
5.0000e-01,4.8486e+03
5.2000e-01,4.8008e+03
5.4000e-01,4.7469e+03
5.6000e-01,4.6872e+03
5.8000e-01,4.6223e+03
6.0000e-01,4.5523e+03
6.2000e-01,4.4778e+03
6.4000e-01,4.3992e+03
6.6000e-01,4.3168e+03
6.8000e-01,4.2309e+03
7.0000e-01,4.1420e+03
7.2000e-01,4.0503e+03
7.4000e-01,3.9563e+03
7.6000e-01,3.8607e+03
7.8000e-01,3.7638e+03
8.0000e-01,3.6660e+03
8.2000e-01,3.5675e+03
8.4000e-01,3.4686e+03
8.6000e-01,3.3696e+03
8.8000e-01,3.2707e+03
9.0000e-01,3.1721e+03
9.2000e-01,3.0741e+03
9.4000e-01,2.9767e+03
9.6000e-01,2.8803e+03
9.8000e-01,2.7849e+03
1.0000e+00,2.6907e+03
1.0200e+00,2.5978e+03
1.0400e+00,2.5064e+03
1.0600e+00,2.4166e+03
1.0800e+00,2.3285e+03
1.1000e+00,2.2421e+03
1.1200e+00,2.1576e+03
1.1400e+00,2.0751e+03
1.1600e+00,1.9946e+03
1.1800e+00,1.9162e+03
1.2000e+00,1.8400e+03
1.2200e+00,1.7659e+03
1.2400e+00,1.6940e+03
1.2600e+00,1.6242e+03
1.2800e+00,1.5566e+03
1.3000e+00,1.4911e+03
1.3200e+00,1.4277e+03
1.3400e+00,1.3663e+03
1.3600e+00,1.3069e+03
1.3800e+00,1.2496e+03
1.4000e+00,1.1942e+03
1.4200e+00,1.1407e+03
1.4400e+00,1.0890e+03
1.4600e+00,1.0392e+03
1.4800e+00,9.9112e+02
1.5000e+00,9.4478e+02
1.5200e+00,9.0012e+02
1.5400e+00,8.5708e+02
1.5600e+00,8.1580e+02
1.5800e+00,7.7640e+02
1.6000e+00,7.3879e+02
1.6200e+00,7.0293e+02
1.6400e+00,6.6875e+02
1.6600e+00,6.3617e+02
1.6800e+00,6.0515e+02
1.7000e+00,5.7562e+02
1.7200e+00,5.4752e+02
1.7400e+00,5.2079e+02
1.7600e+00,4.9538e+02
1.7800e+00,4.7123e+02
1.8000e+00,4.4829e+02
1.8200e+00,4.2651e+02
1.8400e+00,4.0582e+02
1.8600e+00,3.8620e+02
1.8800e+00,3.6758e+02
1.9000e+00,3.4992e+02
1.9200e+00,3.3318e+02
1.9400e+00,3.1732e+02
1.9600e+00,3.0227e+02
1.9800e+00,2.8799e+02
2.0000e+00,2.7443e+02
2.0200e+00,2.6158e+02
2.0400e+00,2.4938e+02
2.0600e+00,2.3782e+02
2.0800e+00,2.2685e+02
2.1000e+00,2.1646e+02
2.1200e+00,2.0661e+02
2.1400e+00,1.9727e+02
2.1600e+00,1.8842e+02
2.1800e+00,1.8004e+02
2.2000e+00,1.7210e+02
2.2200e+00,1.6458e+02
2.2400e+00,1.5745e+02
2.2600e+00,1.5070e+02
2.2800e+00,1.4430e+02
2.3000e+00,1.3824e+02
2.3200e+00,1.3250e+02
2.3400e+00,1.2706e+02
2.3600e+00,1.2190e+02
2.3800e+00,1.1701e+02
2.4000e+00,1.1237e+02
2.4200e+00,1.0796e+02
2.4400e+00,1.0378e+02
2.4600e+00,9.9810e+01
2.4800e+00,9.6040e+01
2.5000e+00,9.2460e+01
2.5200e+00,8.9058e+01
2.5400e+00,8.5826e+01
2.5600e+00,8.2752e+01
2.5800e+00,7.9829e+01
2.6000e+00,7.7048e+01
2.6200e+00,7.4402e+01
2.6400e+00,7.1881e+01
2.6600e+00,6.9480e+01
2.6800e+00,6.7192e+01
2.7000e+00,6.5010e+01
2.7200e+00,6.2927e+01
2.7400e+00,6.0940e+01
2.7600e+00,5.9041e+01
2.7800e+00,5.7225e+01
2.8000e+00,5.5488e+01
2.8200e+00,5.3825e+01
2.8400e+00,5.2231e+01
2.8600e+00,5.0704e+01
2.8800e+00,4.9239e+01
2.9000e+00,4.7832e+01
2.9200e+00,4.6481e+01
2.9400e+00,4.5182e+01
2.9600e+00,4.3932e+01
2.9800e+00,4.2729e+01
3.0000e+00,4.1570e+01
3.0200e+00,4.0452e+01
3.0400e+00,3.9374e+01
3.0600e+00,3.8333e+01
3.0800e+00,3.7327e+01
3.1000e+00,3.6355e+01
3.1200e+00,3.5414e+01
3.1400e+00,3.4503e+01
3.1600e+00,3.3620e+01
3.1800e+00,3.2765e+01
3.2000e+00,3.1935e+01
3.2200e+00,3.1129e+01
3.2400e+00,3.0346e+01
3.2600e+00,2.9585e+01
3.2800e+00,2.8845e+01
3.3000e+00,2.8125e+01
3.3200e+00,2.7424e+01
3.3400e+00,2.6742e+01
3.3600e+00,2.6076e+01
3.3800e+00,2.5428e+01
3.4000e+00,2.4795e+01
3.4200e+00,2.4178e+01
3.4400e+00,2.3575e+01
3.4600e+00,2.2987e+01
3.4800e+00,2.2412e+01
3.5000e+00,2.1851e+01
3.5200e+00,2.1302e+01
3.5400e+00,2.0765e+01
3.5600e+00,2.0240e+01
3.5800e+00,1.9727e+01
3.6000e+00,1.9225e+01
3.6200e+00,1.8735e+01
3.6400e+00,1.8256e+01
3.6600e+00,1.7787e+01
3.6800e+00,1.7329e+01
3.7000e+00,1.6881e+01
3.7200e+00,1.6443e+01
3.7400e+00,1.6015e+01
3.7600e+00,1.5596e+01
3.7800e+00,1.5186e+01
3.8000e+00,1.4785e+01
3.8200e+00,1.4394e+01
3.8400e+00,1.4011e+01
3.8600e+00,1.3637e+01
3.8800e+00,1.3271e+01
3.9000e+00,1.2913e+01
3.9200e+00,1.2563e+01
3.9400e+00,1.2221e+01
3.9600e+00,1.1887e+01
3.9800e+00,1.1561e+01
4.0000e+00,1.1242e+01
4.0200e+00,1.0931e+01
4.0400e+00,1.0626e+01
4.0600e+00,1.0329e+01
4.0800e+00,1.0039e+01
4.1000e+00,9.7551e+00
4.1200e+00,9.4783e+00
4.1400e+00,9.2080e+00
4.1600e+00,8.9443e+00
4.1800e+00,8.6869e+00
4.2000e+00,8.4358e+00
4.2200e+00,8.1908e+00
4.2400e+00,7.9519e+00
4.2600e+00,7.7188e+00
4.2800e+00,7.4916e+00
4.3000e+00,7.2701e+00
4.3200e+00,7.0541e+00
4.3400e+00,6.8437e+00
4.3600e+00,6.6386e+00
4.3800e+00,6.4389e+00
4.4000e+00,6.2445e+00
4.4200e+00,6.0552e+00
4.4400e+00,5.8709e+00
4.4600e+00,5.6916e+00
4.4800e+00,5.5172e+00
4.5000e+00,5.3475e+00
4.5200e+00,5.1825e+00
4.5400e+00,5.0220e+00
4.5600e+00,4.8660e+00
4.5800e+00,4.7143e+00
4.6000e+00,4.5670e+00
4.6200e+00,4.4238e+00
4.6400e+00,4.2847e+00
4.6600e+00,4.1496e+00
4.6800e+00,4.0184e+00
4.7000e+00,3.8911e+00
4.7200e+00,3.7674e+00
4.7400e+00,3.6474e+00
4.7600e+00,3.5310e+00
4.7800e+00,3.4181e+00
4.8000e+00,3.3085e+00
4.8200e+00,3.2021e+00
4.8400e+00,3.0990e+00
4.8600e+00,2.9991e+00
4.8800e+00,2.9021e+00
4.9000e+00,2.8081e+00
4.9200e+00,2.7171e+00
4.9400e+00,2.6288e+00
4.9600e+00,2.5433e+00
4.9800e+00,2.4604e+00
5.0000e+00,2.3801e+00
5.0200e+00,2.3024e+00
5.0400e+00,2.2271e+00
5.0600e+00,2.1542e+00
5.0800e+00,2.0836e+00
5.1000e+00,2.0153e+00
5.1200e+00,1.9492e+00
5.1400e+00,1.8852e+00
5.1600e+00,1.8233e+00
5.1800e+00,1.7633e+00
5.2000e+00,1.7054e+00
5.2200e+00,1.6493e+00
5.2400e+00,1.5951e+00
5.2600e+00,1.5426e+00
5.2800e+00,1.4919e+00
5.3000e+00,1.4428e+00
5.3200e+00,1.3954e+00
5.3400e+00,1.3496e+00
5.3600e+00,1.3053e+00
5.3800e+00,1.2624e+00
5.4000e+00,1.2210e+00
5.4200e+00,1.1810e+00
5.4400e+00,1.1423e+00
5.4600e+00,1.1050e+00
5.4800e+00,1.0688e+00
5.5000e+00,1.0339e+00
5.5200e+00,1.0002e+00
5.5400e+00,9.6765e-01
5.5600e+00,9.3618e-01
5.5800e+00,9.0577e-01
5.6000e+00,8.7640e-01
5.6200e+00,8.4802e-01
5.6400e+00,8.2060e-01
5.6600e+00,7.9412e-01
5.6800e+00,7.6854e-01
5.7000e+00,7.4382e-01
5.7200e+00,7.1995e-01
5.7400e+00,6.9689e-01
5.7600e+00,6.7461e-01
5.7800e+00,6.5310e-01
5.8000e+00,6.3231e-01
5.8200e+00,6.1223e-01
5.8400e+00,5.9283e-01
5.8600e+00,5.7409e-01
5.8800e+00,5.5598e-01
5.9000e+00,5.3849e-01
5.9200e+00,5.2159e-01
5.9400e+00,5.0526e-01
5.9600e+00,4.8948e-01
5.9800e+00,4.7423e-01


==> data/data_fukn_gpr_learning0.csv <==
0.0000e+00,-9.7435e+01,-1.7466e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.2700e-03,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.0000e-02,-9.7107e+01,-1.7468e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.4306e-03,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.0000e-02,-9.6463e+01,-1.7472e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.7771e-03,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
6.0000e-02,-9.5515e+01,-1.7477e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.3727e-03,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
8.0000e-02,-9.4271e+01,-1.7483e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.3346e-03,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.0000e-01,-9.2741e+01,-1.7491e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,5.8678e-03,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.2000e-01,-9.0932e+01,-1.7499e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,8.3254e-03,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.4000e-01,-8.8853e+01,-1.7507e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.2316e-02,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.6000e-01,-8.6509e+01,-1.7515e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.8895e-02,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.8000e-01,-8.3908e+01,-1.7523e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.9898e-02,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.0000e-01,-8.1055e+01,-1.7530e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.8521e-02,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.2000e-01,-7.7956e+01,-1.7534e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,8.0312e-02,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.4000e-01,-7.4619e+01,-1.7537e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.3482e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.6000e-01,-7.1048e+01,-1.7537e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.2823e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.8000e-01,-6.7252e+01,-1.7534e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.8750e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.0000e-01,-6.3235e+01,-1.7527e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,6.5618e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.2000e-01,-5.9007e+01,-1.7515e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.1023e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.4000e-01,-5.4574e+01,-1.7498e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.8272e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.6000e-01,-4.9945e+01,-1.7475e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.9734e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.8000e-01,-4.5129e+01,-1.7445e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.7258e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.0000e-01,-4.0135e+01,-1.7408e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,7.3004e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.2000e-01,-3.4974e+01,-1.7363e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0909e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.4000e-01,-2.9657e+01,-1.7308e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.5698e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.6000e-01,-2.4194e+01,-1.7244e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.1656e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.8000e-01,-1.8600e+01,-1.7168e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.8520e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.0000e-01,-1.2887e+01,-1.7080e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.5710e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.2000e-01,-7.0684e+00,-1.6978e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.2348e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.4000e-01,-1.1594e+00,-1.6862e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.7388e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.6000e-01,4.8247e+00,-1.6729e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9862e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.8000e-01,1.0868e+01,-1.6579e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9170e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
6.0000e-01,1.6954e+01,-1.6410e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.5299e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
6.2000e-01,2.3066e+01,-1.6219e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.8874e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
6.4000e-01,2.9186e+01,-1.6006e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.0989e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
6.6000e-01,3.5295e+01,-1.5768e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.2887e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
6.8000e-01,4.1377e+01,-1.5504e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.5623e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
7.0000e-01,4.7411e+01,-1.5210e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,9.8350e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
7.2000e-01,5.3380e+01,-1.4885e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,5.6976e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
7.4000e-01,5.9264e+01,-1.4527e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.0318e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
7.6000e-01,6.5045e+01,-1.4132e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.4793e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
7.8000e-01,7.0704e+01,-1.3700e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,6.6074e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
8.0000e-01,7.6223e+01,-1.3227e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.6981e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
8.2000e-01,8.1584e+01,-1.2711e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0059e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
8.4000e-01,8.6768e+01,-1.2150e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.4205e-02,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
8.6000e-01,9.1759e+01,-1.1542e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0597e-02,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
8.8000e-01,9.6541e+01,-1.0884e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.9890e-03,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
9.0000e-01,1.0110e+02,-1.0177e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,7.6701e-04,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
9.2000e-01,1.0541e+02,-9.4170e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.7896e-04,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
9.4000e-01,1.0947e+02,-8.6045e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.7952e-05,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
9.6000e-01,1.1326e+02,-7.7388e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,7.3129e-06,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
9.8000e-01,1.1677e+02,-6.8200e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.2801e-06,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.0000e+00,1.1998e+02,-5.8488e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.0353e-07,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.0200e+00,1.2289e+02,-4.8264e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.9396e-08,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.0400e+00,1.2548e+02,-3.7550e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.8571e-09,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.0600e+00,1.2773e+02,-2.6373e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.5987e-10,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.0800e+00,1.2965e+02,-1.4769e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9832e-11,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.1000e+00,1.3121e+02,-2.7819e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9097e-12,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.1200e+00,1.3240e+02,9.5351e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.3999e-13,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.1400e+00,1.3321e+02,2.2121e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.5881e-14,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.1600e+00,1.3361e+02,3.4908e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.6641e-15,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.1800e+00,1.3361e+02,4.7819e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.8020e-16,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.2000e+00,1.3316e+02,6.0771e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.1110e-17,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.2200e+00,1.3225e+02,7.3674e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,6.2468e-19,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.2400e+00,1.3086e+02,8.6433e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.2055e-20,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.2600e+00,1.2894e+02,9.8951e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.5021e-21,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.2800e+00,1.2649e+02,1.1113e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,6.4315e-23,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.3000e+00,1.2344e+02,1.2286e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.5177e-24,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.3200e+00,1.1978e+02,1.3405e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,9.0167e-26,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.3400e+00,1.1547e+02,1.4459e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.9558e-27,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.3600e+00,1.1046e+02,1.5441e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,8.8738e-29,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.3800e+00,1.0471e+02,1.6341e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.4411e-30,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.4000e+00,9.8204e+01,1.7153e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,6.1558e-32,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.4200e+00,9.0897e+01,1.7868e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.4236e-33,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.4400e+00,8.2767e+01,1.8484e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.0204e-35,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.4600e+00,7.3800e+01,1.8995e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,5.8807e-37,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.4800e+00,6.3988e+01,1.9401e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0510e-38,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.5000e+00,5.3340e+01,1.9701e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.7244e-40,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.5200e+00,4.1876e+01,1.9896e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.5978e-42,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.5400e+00,2.9636e+01,1.9990e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.5936e-44,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.5600e+00,1.6675e+01,1.9987e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.5649e-46,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.5800e+00,3.0671e+00,1.9895e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,5.3245e-48,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.6000e+00,-1.1096e+01,1.9721e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,5.7021e-50,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.6200e+00,-2.5703e+01,1.9474e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,5.6056e-52,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.6400e+00,-4.0628e+01,1.9165e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,5.0580e-54,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.6600e+00,-5.5730e+01,1.8805e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.1878e-56,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.6800e+00,-7.0856e+01,1.8406e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.1808e-58,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.7000e+00,-8.5843e+01,1.7979e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.2157e-60,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.7200e+00,-1.0053e+02,1.7536e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.4151e-62,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.7400e+00,-1.1473e+02,1.7088e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,8.2826e-65,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.7600e+00,-1.2830e+02,1.6647e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.4418e-67,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.7800e+00,-1.4107e+02,1.6222e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.1817e-69,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.8000e+00,-1.5289e+02,1.5823e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,9.8114e-72,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.8200e+00,-1.6362e+02,1.5456e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.0386e-74,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.8400e+00,-1.7314e+02,1.5130e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.5211e-76,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.8600e+00,-1.8134e+02,1.4850e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,5.2405e-79,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.8800e+00,-1.8812e+02,1.4620e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.6512e-81,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.9000e+00,-1.9342e+02,1.4442e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.7566e-84,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.9200e+00,-1.9719e+02,1.4320e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.2526e-86,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.9400e+00,-1.9938e+02,1.4252e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.0149e-89,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.9600e+00,-1.9999e+02,1.4239e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,6.6316e-92,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.9800e+00,-1.9900e+02,1.4279e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.3330e-94,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.0000e+00,-1.9643e+02,1.4368e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.4484e-97,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.0200e+00,-1.9231e+02,1.4505e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.1096e-100,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.0400e+00,-1.8668e+02,1.4683e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,6.3037e-103,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.0600e+00,-1.7958e+02,1.4898e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,8.8373e-106,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.0800e+00,-1.7108e+02,1.5145e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.1325e-108,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.1000e+00,-1.6124e+02,1.5418e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.3269e-111,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.1200e+00,-1.5015e+02,1.5710e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.4216e-114,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.1400e+00,-1.3788e+02,1.6016e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.3931e-117,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.1600e+00,-1.2453e+02,1.6329e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.2491e-120,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.1800e+00,-1.1020e+02,1.6644e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0251e-123,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.2000e+00,-9.4993e+01,1.6955e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,7.7012e-127,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.2200e+00,-7.9021e+01,1.7257e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,5.2987e-130,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.2400e+00,-6.2404e+01,1.7546e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.3399e-133,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.2600e+00,-4.5266e+01,1.7819e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.9293e-136,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.2800e+00,-2.7735e+01,1.8072e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0217e-139,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.3000e+00,-9.9482e+00,1.8303e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9614e-143,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.3200e+00,7.9569e+00,1.8512e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.2101e-146,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.3400e+00,2.5837e+01,1.8697e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,9.0333e-150,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.3600e+00,4.3548e+01,1.8858e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.3887e-153,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.3800e+00,6.0944e+01,1.8996e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.1669e-156,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.4000e+00,7.7879e+01,1.9112e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.6894e-160,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.4200e+00,9.4209e+01,1.9207e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0711e-163,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.4400e+00,1.0979e+02,1.9282e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.8554e-167,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.4600e+00,1.2450e+02,1.9338e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,6.9901e-171,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.4800e+00,1.3819e+02,1.9376e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.5713e-174,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.5000e+00,1.5076e+02,1.9397e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.2427e-178,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.5200e+00,1.6208e+02,1.9401e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,6.1429e-182,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.5400e+00,1.7206e+02,1.9388e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0678e-185,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.5600e+00,1.8062e+02,1.9357e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.7028e-189,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.5800e+00,1.8768e+02,1.9307e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.4897e-193,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.6000e+00,1.9318e+02,1.9236e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.3360e-197,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.6200e+00,1.9708e+02,1.9140e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.0940e-201,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.6400e+00,1.9935e+02,1.9017e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.5986e-205,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.6600e+00,1.9999e+02,1.8864e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.7240e-209,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.6800e+00,1.9899e+02,1.8678e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.4345e-213,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.7000e+00,1.9639e+02,1.8453e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.8005e-217,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.7200e+00,1.9222e+02,1.8187e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.9709e-221,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.7400e+00,1.8654e+02,1.7876e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.1160e-225,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.7600e+00,1.7941e+02,1.7518e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.3718e-229,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.7800e+00,1.7094e+02,1.7110e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,8.0854e-234,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.8000e+00,1.6121e+02,1.6652e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.3277e-238,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.8200e+00,1.5035e+02,1.6141e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.1011e-242,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.8400e+00,1.3846e+02,1.5580e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,9.2414e-247,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.8600e+00,1.2569e+02,1.4969e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.6783e-251,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.8800e+00,1.1217e+02,1.4312e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.3232e-255,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.9000e+00,9.8043e+01,1.3613e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.2977e-260,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.9200e+00,8.3449e+01,1.2875e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.2588e-264,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.9400e+00,6.8532e+01,1.2106e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.3216e-269,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.9600e+00,5.3430e+01,1.1311e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,7.8884e-274,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.9800e+00,3.8276e+01,1.0497e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.6846e-278,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.0000e+00,2.3195e+01,9.6721e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.2324e-283,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.0200e+00,8.3046e+00,8.8437e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,5.5691e-288,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.0400e+00,-6.2908e+00,8.0195e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,8.6110e-293,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.0600e+00,-2.0497e+01,7.2069e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.1944e-297,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.0800e+00,-3.4232e+01,6.4132e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.4859e-302,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.1000e+00,-4.7429e+01,5.6450e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.6577e-307,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.1200e+00,-6.0031e+01,4.9086e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.6587e-312,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.1400e+00,-7.1997e+01,4.2095e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.4891e-317,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.1600e+00,-8.3296e+01,3.5527e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.1800e+00,-9.3910e+01,2.9423e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.2000e+00,-1.0383e+02,2.3819e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.2200e+00,-1.1306e+02,1.8744e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.2400e+00,-1.2161e+02,1.4221e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.2600e+00,-1.2949e+02,1.0266e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.2800e+00,-1.3673e+02,6.8929e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.3000e+00,-1.4336e+02,4.1083e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.3200e+00,-1.4941e+02,1.9169e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.3400e+00,-1.5491e+02,3.1963e-01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.3600e+00,-1.5989e+02,-6.8525e-01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.3800e+00,-1.6441e+02,-1.1016e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.4000e+00,-1.6848e+02,-9.3539e-01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.4200e+00,-1.7215e+02,-1.9394e-01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.4400e+00,-1.7545e+02,1.1138e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.4600e+00,-1.7842e+02,2.9776e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.4800e+00,-1.8109e+02,5.3860e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.5000e+00,-1.8348e+02,8.3260e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.5200e+00,-1.8563e+02,1.1783e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.5400e+00,-1.8756e+02,1.5742e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.5600e+00,-1.8929e+02,2.0185e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.5800e+00,-1.9085e+02,2.5093e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.6000e+00,-1.9225e+02,3.0444e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.6200e+00,-1.9351e+02,3.6214e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.6400e+00,-1.9464e+02,4.2378e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.6600e+00,-1.9565e+02,4.8906e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.6800e+00,-1.9656e+02,5.5768e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.7000e+00,-1.9736e+02,6.2930e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.7200e+00,-1.9806e+02,7.0354e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.7400e+00,-1.9866e+02,7.8000e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.7600e+00,-1.9916e+02,8.5826e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.7800e+00,-1.9955e+02,9.3786e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.8000e+00,-1.9983e+02,1.0183e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.8200e+00,-1.9998e+02,1.0991e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.8400e+00,-1.9998e+02,1.1798e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.8600e+00,-1.9983e+02,1.2597e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.8800e+00,-1.9949e+02,1.3384e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.9000e+00,-1.9894e+02,1.4151e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.9200e+00,-1.9816e+02,1.4895e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.9400e+00,-1.9710e+02,1.5608e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.9600e+00,-1.9574e+02,1.6285e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.9800e+00,-1.9403e+02,1.6921e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.0000e+00,-1.9192e+02,1.7510e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.0200e+00,-1.8938e+02,1.8046e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.0400e+00,-1.8636e+02,1.8525e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.0600e+00,-1.8280e+02,1.8943e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.0800e+00,-1.7866e+02,1.9296e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.1000e+00,-1.7389e+02,1.9580e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.1200e+00,-1.6844e+02,1.9792e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.1400e+00,-1.6228e+02,1.9931e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.1600e+00,-1.5535e+02,1.9995e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.1800e+00,-1.4764e+02,1.9984e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.2000e+00,-1.3912e+02,1.9899e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.2200e+00,-1.2978e+02,1.9740e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.2400e+00,-1.1962e+02,1.9510e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.2600e+00,-1.0866e+02,1.9211e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.2800e+00,-9.6923e+01,1.8849e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.3000e+00,-8.4461e+01,1.8428e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.3200e+00,-7.1332e+01,1.7953e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.3400e+00,-5.7610e+01,1.7432e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.3600e+00,-4.3383e+01,1.6873e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.3800e+00,-2.8749e+01,1.6283e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.4000e+00,-1.3817e+01,1.5670e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.4200e+00,1.2974e+00,1.5045e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.4400e+00,1.6476e+01,1.4415e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.4600e+00,3.1598e+01,1.3790e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.4800e+00,4.6543e+01,1.3179e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.5000e+00,6.1197e+01,1.2590e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.5200e+00,7.5450e+01,1.2031e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.5400e+00,8.9202e+01,1.1509e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.5600e+00,1.0236e+02,1.1032e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.5800e+00,1.1485e+02,1.0604e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.6000e+00,1.2660e+02,1.0231e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.6200e+00,1.3755e+02,9.9171e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.6400e+00,1.4766e+02,9.6658e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.6600e+00,1.5689e+02,9.4797e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.6800e+00,1.6523e+02,9.3605e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.7000e+00,1.7267e+02,9.3091e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.7200e+00,1.7918e+02,9.3257e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.7400e+00,1.8479e+02,9.4097e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.7600e+00,1.8950e+02,9.5600e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.7800e+00,1.9331e+02,9.7746e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.8000e+00,1.9625e+02,1.0051e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.8200e+00,1.9833e+02,1.0385e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.8400e+00,1.9958e+02,1.0773e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.8600e+00,2.0000e+02,1.1212e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.8800e+00,1.9962e+02,1.1694e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.9000e+00,1.9845e+02,1.2214e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.9200e+00,1.9650e+02,1.2766e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.9400e+00,1.9379e+02,1.3344e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.9600e+00,1.9033e+02,1.3938e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.9800e+00,1.8612e+02,1.4542e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.0000e+00,1.8117e+02,1.5148e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.0200e+00,1.7548e+02,1.5747e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.0400e+00,1.6906e+02,1.6332e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.0600e+00,1.6192e+02,1.6895e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.0800e+00,1.5406e+02,1.7427e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.1000e+00,1.4549e+02,1.7923e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.1200e+00,1.3621e+02,1.8375e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.1400e+00,1.2626e+02,1.8779e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.1600e+00,1.1564e+02,1.9129e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.1800e+00,1.0439e+02,1.9421e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.2000e+00,9.2536e+01,1.9655e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.2200e+00,8.0124e+01,1.9828e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.2400e+00,6.7203e+01,1.9941e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.2600e+00,5.3831e+01,1.9994e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.2800e+00,4.0073e+01,1.9992e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.3000e+00,2.6001e+01,1.9937e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.3200e+00,1.1695e+01,1.9834e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.3400e+00,-2.7607e+00,1.9690e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.3600e+00,-1.7276e+01,1.9510e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.3800e+00,-3.1759e+01,1.9302e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.4000e+00,-4.6115e+01,1.9073e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.4200e+00,-6.0252e+01,1.8831e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.4400e+00,-7.4076e+01,1.8583e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.4600e+00,-8.7499e+01,1.8337e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.4800e+00,-1.0044e+02,1.8099e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.5000e+00,-1.1281e+02,1.7877e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.5200e+00,-1.2455e+02,1.7676e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.5400e+00,-1.3559e+02,1.7501e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.5600e+00,-1.4587e+02,1.7358e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.5800e+00,-1.5534e+02,1.7249e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.6000e+00,-1.6397e+02,1.7177e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.6200e+00,-1.7171e+02,1.7144e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.6400e+00,-1.7855e+02,1.7151e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.6600e+00,-1.8445e+02,1.7197e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.6800e+00,-1.8942e+02,1.7281e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.7000e+00,-1.9344e+02,1.7401e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.7200e+00,-1.9650e+02,1.7555e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.7400e+00,-1.9861e+02,1.7738e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.7600e+00,-1.9976e+02,1.7945e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.7800e+00,-1.9996e+02,1.8171e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.8000e+00,-1.9922e+02,1.8410e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.8200e+00,-1.9755e+02,1.8656e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.8400e+00,-1.9495e+02,1.8901e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.8600e+00,-1.9145e+02,1.9139e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.8800e+00,-1.8705e+02,1.9361e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.9000e+00,-1.8176e+02,1.9561e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.9200e+00,-1.7562e+02,1.9731e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.9400e+00,-1.6864e+02,1.9864e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.9600e+00,-1.6086e+02,1.9955e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.9800e+00,-1.5229e+02,1.9997e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00


==> data/data_fukn_gpr_learning1.csv <==
0.0000e+00,-9.7435e+01,-1.7466e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.2700e-03,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.0000e-02,-9.7107e+01,-1.7468e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.4306e-03,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.0000e-02,-9.6463e+01,-1.7472e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.7771e-03,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
6.0000e-02,-9.5515e+01,-1.7477e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.3727e-03,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
8.0000e-02,-9.4271e+01,-1.7483e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.3346e-03,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.0000e-01,-9.2741e+01,-1.7491e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,5.8678e-03,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.2000e-01,-9.0932e+01,-1.7499e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,8.3254e-03,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.4000e-01,-8.8853e+01,-1.7507e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.2316e-02,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.6000e-01,-8.6509e+01,-1.7515e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.8895e-02,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.8000e-01,-8.3908e+01,-1.7523e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.9898e-02,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.0000e-01,-8.1055e+01,-1.7530e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.8521e-02,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.2000e-01,-7.7956e+01,-1.7534e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,8.0312e-02,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.4000e-01,-7.4619e+01,-1.7537e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.3482e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.6000e-01,-7.1048e+01,-1.7537e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.2823e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.8000e-01,-6.7252e+01,-1.7534e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.8750e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.0000e-01,-6.3235e+01,-1.7527e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,6.5618e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.2000e-01,-5.9007e+01,-1.7515e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.1023e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.4000e-01,-5.4574e+01,-1.7498e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.8272e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.6000e-01,-4.9945e+01,-1.7475e+02,-4.7692e+01,-1.7625e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.9734e+00,1.0000e+02,1.8848e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.8000e-01,-4.5815e+01,-1.7436e+02,-4.3400e+01,-1.7638e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.5450e+00,1.0000e+02,2.0512e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.0000e-01,-4.2178e+01,-1.7381e+02,-3.9710e+01,-1.7650e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,6.5713e+00,1.0000e+02,2.2090e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.2000e-01,-3.9023e+01,-1.7311e+02,-3.6588e+01,-1.7659e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,9.0429e+00,1.0000e+02,2.3583e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.4000e-01,-3.6341e+01,-1.7226e+02,-3.3999e+01,-1.7667e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.1912e+01,1.0000e+02,2.4995e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.6000e-01,-3.4122e+01,-1.7125e+02,-3.1903e+01,-1.7674e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.5096e+01,1.0000e+02,2.6326e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.8000e-01,-3.2353e+01,-1.7009e+02,-3.0266e+01,-1.7679e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.8491e+01,1.0000e+02,2.7580e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.0000e-01,-3.1024e+01,-1.6877e+02,-2.9055e+01,-1.7683e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.1983e+01,1.0000e+02,2.8757e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.2000e-01,-3.0124e+01,-1.6730e+02,-2.8240e+01,-1.7685e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.5461e+01,1.0000e+02,2.9859e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.4000e-01,-2.9642e+01,-1.6567e+02,-2.7793e+01,-1.7686e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.8825e+01,1.0000e+02,3.0888e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.6000e-01,-2.9567e+01,-1.6387e+02,-2.7693e+01,-1.7685e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.1994e+01,1.0000e+02,3.1846e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.8000e-01,-2.9889e+01,-1.6192e+02,-2.7916e+01,-1.7683e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.4908e+01,1.0000e+02,3.2734e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
6.0000e-01,-3.0599e+01,-1.5980e+02,-2.8444e+01,-1.7681e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.7529e+01,1.0000e+02,3.3555e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
6.2000e-01,-3.1686e+01,-1.5751e+02,-2.9256e+01,-1.7676e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.9840e+01,1.0000e+02,3.4309e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
6.4000e-01,-3.3142e+01,-1.5506e+02,-3.0331e+01,-1.7671e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.1840e+01,1.0000e+02,3.4999e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
6.6000e-01,-3.4959e+01,-1.5245e+02,-3.1649e+01,-1.7664e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.3539e+01,1.0000e+02,3.5627e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
6.8000e-01,-3.7127e+01,-1.4967e+02,-3.3185e+01,-1.7657e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.4960e+01,1.0000e+02,3.6195e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
7.0000e-01,-3.9638e+01,-1.4673e+02,-3.4912e+01,-1.7648e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.6127e+01,1.0000e+02,3.6705e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
7.2000e-01,-4.2485e+01,-1.4363e+02,-3.6797e+01,-1.7638e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.7071e+01,1.0000e+02,3.7159e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
7.4000e-01,-4.5658e+01,-1.4037e+02,-3.8804e+01,-1.7627e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.7822e+01,1.0000e+02,3.7560e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
7.6000e-01,-4.9149e+01,-1.3696e+02,-4.8111e+01,-1.3988e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.8410e+01,1.0000e+02,4.2395e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
7.8000e-01,-5.2809e+01,-1.3339e+02,-5.1465e+01,-1.3708e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.8861e+01,1.0000e+02,4.2293e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
8.0000e-01,-5.6626e+01,-1.2965e+02,-5.4920e+01,-1.3421e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9201e+01,1.0000e+02,4.2162e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
8.2000e-01,-6.0590e+01,-1.2575e+02,-5.8457e+01,-1.3129e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9453e+01,1.0000e+02,4.2016e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
8.4000e-01,-6.4688e+01,-1.2171e+02,-6.2056e+01,-1.2833e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9634e+01,1.0000e+02,4.1866e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
8.6000e-01,-6.8909e+01,-1.1751e+02,-6.5699e+01,-1.2533e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9762e+01,1.0000e+02,4.1719e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
8.8000e-01,-7.3243e+01,-1.1317e+02,-6.9367e+01,-1.2229e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9849e+01,1.0000e+02,4.1582e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
9.0000e-01,-7.7679e+01,-1.0870e+02,-7.3039e+01,-1.1923e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9907e+01,1.0000e+02,4.1459e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
9.2000e-01,-8.2206e+01,-1.0410e+02,-7.6698e+01,-1.1616e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9944e+01,1.0000e+02,4.1353e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
9.4000e-01,-8.6813e+01,-9.9390e+01,-8.0324e+01,-1.1307e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9966e+01,1.0000e+02,4.1265e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
9.6000e-01,-9.1490e+01,-9.4571e+01,-8.3900e+01,-1.0998e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9979e+01,1.0000e+02,4.1196e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
9.8000e-01,-9.6225e+01,-8.9656e+01,-8.7409e+01,-1.0690e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9986e+01,1.0000e+02,4.1146e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.0000e+00,-1.0101e+02,-8.4658e+01,-9.0833e+01,-1.0383e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9989e+01,1.0000e+02,4.1114e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.0200e+00,-1.0583e+02,-7.9589e+01,-9.4156e+01,-1.0078e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9990e+01,1.0000e+02,4.1098e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.0400e+00,-1.1068e+02,-7.4461e+01,-9.7365e+01,-9.7763e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9988e+01,1.0000e+02,4.1097e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.0600e+00,-1.1554e+02,-6.9290e+01,-1.0044e+02,-9.4780e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9985e+01,1.0000e+02,4.1109e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.0800e+00,-1.2040e+02,-6.4088e+01,-1.0338e+02,-9.1841e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9977e+01,1.0000e+02,4.1132e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.1000e+00,-1.2526e+02,-5.8871e+01,-1.0616e+02,-8.8955e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9966e+01,1.0000e+02,4.1162e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.1200e+00,-1.3009e+02,-5.3655e+01,-1.0878e+02,-8.6130e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9949e+01,1.0000e+02,4.1199e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.1400e+00,-1.3490e+02,-4.8454e+01,-1.1123e+02,-8.3375e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9925e+01,1.0000e+02,4.1240e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.1600e+00,-1.3965e+02,-4.3284e+01,-1.4107e+02,-4.3664e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9891e+01,1.0000e+02,4.8429e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.1800e+00,-1.4424e+02,-3.8054e+01,-1.4607e+02,-3.8568e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9848e+01,1.0000e+02,4.8103e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.2000e+00,-1.4866e+02,-3.2769e+01,-1.5097e+02,-3.3459e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9792e+01,1.0000e+02,4.7742e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.2200e+00,-1.5291e+02,-2.7436e+01,-1.5575e+02,-2.8343e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9723e+01,1.0000e+02,4.7348e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.2400e+00,-1.5698e+02,-2.2062e+01,-1.6042e+02,-2.3230e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9639e+01,1.0000e+02,4.6921e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.2600e+00,-1.6087e+02,-1.6652e+01,-1.6497e+02,-1.8127e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9540e+01,1.0000e+02,4.6464e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.2800e+00,-1.6458e+02,-1.1213e+01,-1.6941e+02,-1.3040e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9424e+01,1.0000e+02,4.5979e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.3000e+00,-1.6809e+02,-5.7493e+00,-1.7374e+02,-7.9764e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9291e+01,1.0000e+02,4.5467e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.3200e+00,-1.7142e+02,-2.6732e-01,-1.7795e+02,-2.9414e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9140e+01,1.0000e+02,4.4933e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.3400e+00,-1.7456e+02,5.2283e+00,-1.8204e+02,2.0590e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.8972e+01,1.0000e+02,4.4377e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.3600e+00,-1.7752e+02,1.0733e+01,-1.8602e+02,7.0198e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.8786e+01,1.0000e+02,4.3804e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.3800e+00,-1.8028e+02,1.6242e+01,-1.8989e+02,1.1936e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.8584e+01,1.0000e+02,4.3216e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.4000e+00,-1.8285e+02,2.1751e+01,-1.9364e+02,1.6805e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.8364e+01,1.0000e+02,4.2617e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.4200e+00,-1.8523e+02,2.7257e+01,-1.9729e+02,2.1620e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.8130e+01,1.0000e+02,4.2009e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.4400e+00,-1.8743e+02,3.2756e+01,-2.0082e+02,2.6381e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.7880e+01,1.0000e+02,4.1396e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.4600e+00,-1.8944e+02,3.8244e+01,-2.0424e+02,3.1082e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.7617e+01,1.0000e+02,4.0782e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.4800e+00,-1.9127e+02,4.3718e+01,-2.0756e+02,3.5722e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.7343e+01,1.0000e+02,4.0169e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.5000e+00,-1.9292e+02,4.9175e+01,-2.1077e+02,4.0299e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.7057e+01,1.0000e+02,3.9561e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.5200e+00,-1.9439e+02,5.4612e+01,-2.1388e+02,4.4810e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.6763e+01,1.0000e+02,3.8961e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.5400e+00,-1.9568e+02,6.0027e+01,-2.1689e+02,4.9253e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.6462e+01,1.0000e+02,3.8372e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.5600e+00,-1.9680e+02,6.5417e+01,-1.9683e+02,6.6038e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.6156e+01,1.0000e+02,4.6216e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.5800e+00,-1.9774e+02,7.0693e+01,-1.9778e+02,7.1482e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.5846e+01,1.0000e+02,4.5917e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.6000e+00,-1.9851e+02,7.5853e+01,-1.9856e+02,7.6831e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.5534e+01,1.0000e+02,4.5612e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.6200e+00,-1.9911e+02,8.0893e+01,-1.9918e+02,8.2082e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.5223e+01,1.0000e+02,4.5303e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.6400e+00,-1.9955e+02,8.5811e+01,-1.9964e+02,8.7233e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.4914e+01,1.0000e+02,4.4991e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.6600e+00,-1.9984e+02,9.0605e+01,-1.9996e+02,9.2284e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.4608e+01,1.0000e+02,4.4678e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.6800e+00,-1.9998e+02,9.5275e+01,-2.0014e+02,9.7232e+01,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.4308e+01,1.0000e+02,4.4365e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.7000e+00,-1.9999e+02,9.9818e+01,-2.0018e+02,1.0208e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.4016e+01,1.0000e+02,4.4054e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.7200e+00,-1.9986e+02,1.0423e+02,-2.0011e+02,1.0682e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.3732e+01,1.0000e+02,4.3746e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.7400e+00,-1.9961e+02,1.0852e+02,-1.9991e+02,1.1146e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.3459e+01,1.0000e+02,4.3441e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.7600e+00,-1.9925e+02,1.1269e+02,-1.9961e+02,1.1600e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.3197e+01,1.0000e+02,4.3142e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.7800e+00,-1.9877e+02,1.1672e+02,-1.9920e+02,1.2043e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.2949e+01,1.0000e+02,4.2848e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.8000e+00,-1.9820e+02,1.2063e+02,-1.9870e+02,1.2476e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.2715e+01,1.0000e+02,4.2562e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.8200e+00,-1.9753e+02,1.2441e+02,-1.9811e+02,1.2899e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.2496e+01,1.0000e+02,4.2284e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.8400e+00,-1.9678e+02,1.2807e+02,-1.9744e+02,1.3312e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.2294e+01,1.0000e+02,4.2015e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.8600e+00,-1.9595e+02,1.3160e+02,-1.9669e+02,1.3714e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.2109e+01,1.0000e+02,4.1755e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.8800e+00,-1.9505e+02,1.3502e+02,-1.9588e+02,1.4107e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.1943e+01,1.0000e+02,4.1506e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.9000e+00,-1.9408e+02,1.3831e+02,-1.9501e+02,1.4491e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.1795e+01,1.0000e+02,4.1268e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.9200e+00,-1.9306e+02,1.4148e+02,-1.9409e+02,1.4864e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.1667e+01,1.0000e+02,4.1041e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.9400e+00,-1.9199e+02,1.4454e+02,-1.9311e+02,1.5229e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.1559e+01,1.0000e+02,4.0826e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.9600e+00,-1.9087e+02,1.4749e+02,-1.9083e+02,1.4770e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.1472e+01,1.0000e+02,4.1452e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
1.9800e+00,-1.8971e+02,1.5031e+02,-1.8966e+02,1.5059e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.1405e+01,1.0000e+02,4.1377e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.0000e+00,-1.8851e+02,1.5303e+02,-1.8845e+02,1.5337e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.1359e+01,1.0000e+02,4.1322e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.0200e+00,-1.8727e+02,1.5563e+02,-1.8719e+02,1.5604e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.1335e+01,1.0000e+02,4.1286e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.0400e+00,-1.8600e+02,1.5813e+02,-1.8591e+02,1.5861e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.1332e+01,1.0000e+02,4.1268e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.0600e+00,-1.8469e+02,1.6052e+02,-1.8459e+02,1.6108e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.1350e+01,1.0000e+02,4.1269e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.0800e+00,-1.8336e+02,1.6281e+02,-1.8325e+02,1.6346e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.1389e+01,1.0000e+02,4.1289e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.1000e+00,-1.8201e+02,1.6499e+02,-1.8189e+02,1.6574e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.1449e+01,1.0000e+02,4.1326e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.1200e+00,-1.8065e+02,1.6708e+02,-1.8051e+02,1.6793e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.1530e+01,1.0000e+02,4.1381e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.1400e+00,-1.7927e+02,1.6908e+02,-1.7912e+02,1.7003e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.1632e+01,1.0000e+02,4.1452e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.1600e+00,-1.7787e+02,1.7098e+02,-1.7772e+02,1.7205e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.1754e+01,1.0000e+02,4.1540e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.1800e+00,-1.7648e+02,1.7280e+02,-1.7631e+02,1.7398e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.1895e+01,1.0000e+02,4.1644e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.2000e+00,-1.7507e+02,1.7452e+02,-1.7489e+02,1.7584e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.2055e+01,1.0000e+02,4.1763e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.2200e+00,-1.7367e+02,1.7617e+02,-1.7348e+02,1.7762e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.2234e+01,1.0000e+02,4.1895e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.2400e+00,-1.7227e+02,1.7773e+02,-1.7206e+02,1.7932e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.2430e+01,1.0000e+02,4.2042e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.2600e+00,-1.7087e+02,1.7921e+02,-1.7065e+02,1.8096e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.2644e+01,1.0000e+02,4.2201e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.2800e+00,-1.6948e+02,1.8062e+02,-1.6924e+02,1.8252e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.2873e+01,1.0000e+02,4.2372e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.3000e+00,-1.6810e+02,1.8196e+02,-1.6785e+02,1.8403e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.3118e+01,1.0000e+02,4.2554e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.3200e+00,-1.6673e+02,1.8323e+02,-1.6646e+02,1.8547e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.3377e+01,1.0000e+02,4.2745e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.3400e+00,-1.6538e+02,1.8442e+02,-1.6508e+02,1.8684e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.3648e+01,1.0000e+02,4.2946e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.3600e+00,-1.6404e+02,1.8556e+02,-1.6401e+02,1.8557e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.3932e+01,1.0000e+02,4.3935e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.3800e+00,-1.6272e+02,1.8663e+02,-1.6268e+02,1.8664e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.4226e+01,1.0000e+02,4.4230e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.4000e+00,-1.6141e+02,1.8764e+02,-1.6136e+02,1.8766e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.4529e+01,1.0000e+02,4.4535e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.4200e+00,-1.6011e+02,1.8860e+02,-1.6005e+02,1.8862e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.4840e+01,1.0000e+02,4.4848e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.4400e+00,-1.5883e+02,1.8950e+02,-1.5876e+02,1.8952e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.5158e+01,1.0000e+02,4.5168e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.4600e+00,-1.5757e+02,1.9034e+02,-1.5749e+02,1.9038e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.5479e+01,1.0000e+02,4.5493e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.4800e+00,-1.5633e+02,1.9114e+02,-1.5624e+02,1.9118e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.5804e+01,1.0000e+02,4.5822e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.5000e+00,-1.5511e+02,1.9189e+02,-1.5500e+02,1.9193e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.6131e+01,1.0000e+02,4.6152e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.5200e+00,-1.5390e+02,1.9259e+02,-1.5378e+02,1.9264e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.6456e+01,1.0000e+02,4.6484e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.5400e+00,-1.5272e+02,1.9324e+02,-1.5258e+02,1.9331e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.6780e+01,1.0000e+02,4.6814e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.5600e+00,-1.5156e+02,1.9386e+02,-1.5140e+02,1.9393e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.7099e+01,1.0000e+02,4.7142e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.5800e+00,-1.5043e+02,1.9443e+02,-1.5025e+02,1.9451e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.7412e+01,1.0000e+02,4.7465e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.6000e+00,-1.4931e+02,1.9497e+02,-1.4911e+02,1.9506e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.7716e+01,1.0000e+02,4.7781e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.6200e+00,-1.4822e+02,1.9546e+02,-1.4800e+02,1.9557e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.8011e+01,1.0000e+02,4.8089e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.6400e+00,-1.4715e+02,1.9593e+02,-1.4691e+02,1.9604e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.8293e+01,1.0000e+02,4.8387e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.6600e+00,-1.4611e+02,1.9636e+02,-1.4584e+02,1.9648e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.8560e+01,1.0000e+02,4.8673e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.6800e+00,-1.4509e+02,1.9675e+02,-1.4480e+02,1.9689e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.8812e+01,1.0000e+02,4.8945e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.7000e+00,-1.4410e+02,1.9712e+02,-1.4378e+02,1.9728e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9044e+01,1.0000e+02,4.9202e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.7200e+00,-1.4313e+02,1.9746e+02,-1.4278e+02,1.9763e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9256e+01,1.0000e+02,4.9441e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.7400e+00,-1.4219e+02,1.9777e+02,-1.4180e+02,1.9796e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9446e+01,1.0000e+02,4.9660e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.7600e+00,-1.4127e+02,1.9805e+02,-1.4127e+02,1.9805e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9610e+01,1.0000e+02,4.9637e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.7800e+00,-1.4038e+02,1.9831e+02,-1.4038e+02,1.9831e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9749e+01,1.0000e+02,4.9782e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.8000e+00,-1.3951e+02,1.9855e+02,-1.3951e+02,1.9855e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9858e+01,1.0000e+02,4.9900e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.8200e+00,-1.3867e+02,1.9876e+02,-1.3866e+02,1.9877e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9938e+01,1.0000e+02,4.9989e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.8400e+00,-1.3785e+02,1.9895e+02,-1.3784e+02,1.9896e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9986e+01,1.0000e+02,5.0047e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.8600e+00,-1.3706e+02,1.9913e+02,-1.3705e+02,1.9914e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,5.0000e+01,1.0000e+02,5.0073e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.8800e+00,-1.3629e+02,1.9928e+02,-1.3628e+02,1.9929e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9979e+01,1.0000e+02,5.0064e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.9000e+00,-1.3554e+02,1.9942e+02,-1.3553e+02,1.9943e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9922e+01,1.0000e+02,5.0020e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.9200e+00,-1.3482e+02,1.9954e+02,-1.3481e+02,1.9955e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9828e+01,1.0000e+02,4.9938e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.9400e+00,-1.3412e+02,1.9964e+02,-1.3411e+02,1.9966e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9696e+01,1.0000e+02,4.9819e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.9600e+00,-1.3345e+02,1.9973e+02,-1.3343e+02,1.9975e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9524e+01,1.0000e+02,4.9660e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
2.9800e+00,-1.3279e+02,1.9981e+02,-1.3278e+02,1.9983e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9312e+01,1.0000e+02,4.9460e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.0000e+00,-1.3217e+02,1.9987e+02,-1.3214e+02,1.9989e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.9060e+01,1.0000e+02,4.9219e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.0200e+00,-1.3156e+02,1.9992e+02,-1.3153e+02,1.9994e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.8767e+01,1.0000e+02,4.8937e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.0400e+00,-1.3098e+02,1.9995e+02,-1.3095e+02,1.9998e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.8434e+01,1.0000e+02,4.8611e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.0600e+00,-1.3041e+02,1.9998e+02,-1.3038e+02,2.0001e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.8059e+01,1.0000e+02,4.8242e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.0800e+00,-1.2987e+02,1.9999e+02,-1.2984e+02,2.0003e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.7644e+01,1.0000e+02,4.7830e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.1000e+00,-1.2935e+02,2.0000e+02,-1.2932e+02,2.0004e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.7190e+01,1.0000e+02,4.7374e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.1200e+00,-1.2886e+02,2.0000e+02,-1.2881e+02,2.0004e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.6695e+01,1.0000e+02,4.6875e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.1400e+00,-1.2838e+02,1.9998e+02,-1.2833e+02,2.0004e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.6162e+01,1.0000e+02,4.6332e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.1600e+00,-1.2792e+02,1.9996e+02,-1.2792e+02,1.9997e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.5592e+01,1.0000e+02,4.5536e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.1800e+00,-1.2748e+02,1.9994e+02,-1.2748e+02,1.9994e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.4985e+01,1.0000e+02,4.4913e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.2000e+00,-1.2706e+02,1.9990e+02,-1.2706e+02,1.9991e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.4344e+01,1.0000e+02,4.4251e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.2200e+00,-1.2666e+02,1.9986e+02,-1.2666e+02,1.9986e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.3669e+01,1.0000e+02,4.3553e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.2400e+00,-1.2628e+02,1.9981e+02,-1.2628e+02,1.9982e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.2962e+01,1.0000e+02,4.2819e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.2600e+00,-1.2592e+02,1.9976e+02,-1.2591e+02,1.9977e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.2224e+01,1.0000e+02,4.2051e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.2800e+00,-1.2557e+02,1.9970e+02,-1.2557e+02,1.9971e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.1459e+01,1.0000e+02,4.1251e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.3000e+00,-1.2524e+02,1.9964e+02,-1.2524e+02,1.9965e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.0668e+01,1.0000e+02,4.0420e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.3200e+00,-1.2493e+02,1.9957e+02,-1.2492e+02,1.9958e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.9853e+01,1.0000e+02,3.9560e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.3400e+00,-1.2463e+02,1.9950e+02,-1.2463e+02,1.9951e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.9015e+01,1.0000e+02,3.8674e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.3600e+00,-1.2435e+02,1.9942e+02,-1.2434e+02,1.9943e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.8159e+01,1.0000e+02,3.7763e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.3800e+00,-1.2408e+02,1.9935e+02,-1.2408e+02,1.9936e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.7284e+01,1.0000e+02,3.6830e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.4000e+00,-1.2383e+02,1.9926e+02,-1.2383e+02,1.9928e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.6395e+01,1.0000e+02,3.5876e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.4200e+00,-1.2360e+02,1.9918e+02,-1.2359e+02,1.9919e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.5493e+01,1.0000e+02,3.4903e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.4400e+00,-1.2338e+02,1.9909e+02,-1.2337e+02,1.9910e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.4581e+01,1.0000e+02,3.3915e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.4600e+00,-1.2317e+02,1.9900e+02,-1.2316e+02,1.9902e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.3660e+01,1.0000e+02,3.2913e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.4800e+00,-1.2297e+02,1.9891e+02,-1.2296e+02,1.9892e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.2733e+01,1.0000e+02,3.1899e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.5000e+00,-1.2279e+02,1.9881e+02,-1.2278e+02,1.9883e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.1803e+01,1.0000e+02,3.0876e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.5200e+00,-1.2262e+02,1.9872e+02,-1.2261e+02,1.9874e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.0872e+01,1.0000e+02,2.9846e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.5400e+00,-1.2247e+02,1.9862e+02,-1.2245e+02,1.9864e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.9941e+01,1.0000e+02,2.8811e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.5600e+00,-1.2232e+02,1.9852e+02,-1.2232e+02,1.9852e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.9012e+01,1.0000e+02,2.9020e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.5800e+00,-1.2219e+02,1.9842e+02,-1.2219e+02,1.9842e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.8089e+01,1.0000e+02,2.8098e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.6000e+00,-1.2206e+02,1.9832e+02,-1.2206e+02,1.9832e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.7171e+01,1.0000e+02,2.7183e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.6200e+00,-1.2195e+02,1.9821e+02,-1.2195e+02,1.9821e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.6262e+01,1.0000e+02,2.6277e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.6400e+00,-1.2185e+02,1.9811e+02,-1.2185e+02,1.9811e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.5363e+01,1.0000e+02,2.5382e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.6600e+00,-1.2176e+02,1.9800e+02,-1.2176e+02,1.9801e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.4475e+01,1.0000e+02,2.4498e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.6800e+00,-1.2168e+02,1.9790e+02,-1.2168e+02,1.9790e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.3600e+01,1.0000e+02,2.3627e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.7000e+00,-1.2160e+02,1.9779e+02,-1.2160e+02,1.9780e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.2739e+01,1.0000e+02,2.2772e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.7200e+00,-1.2154e+02,1.9769e+02,-1.2154e+02,1.9769e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.1894e+01,1.0000e+02,2.1932e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.7400e+00,-1.2148e+02,1.9758e+02,-1.2149e+02,1.9759e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.1065e+01,1.0000e+02,2.1109e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.7600e+00,-1.2144e+02,1.9748e+02,-1.2144e+02,1.9748e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.0253e+01,1.0000e+02,2.0304e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.7800e+00,-1.2140e+02,1.9737e+02,-1.2140e+02,1.9737e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.9459e+01,1.0000e+02,1.9518e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.8000e+00,-1.2137e+02,1.9726e+02,-1.2137e+02,1.9727e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.8685e+01,1.0000e+02,1.8751e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.8200e+00,-1.2134e+02,1.9716e+02,-1.2134e+02,1.9716e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.7929e+01,1.0000e+02,1.8005e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.8400e+00,-1.2132e+02,1.9705e+02,-1.2133e+02,1.9706e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.7194e+01,1.0000e+02,1.7279e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.8600e+00,-1.2131e+02,1.9695e+02,-1.2132e+02,1.9695e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.6480e+01,1.0000e+02,1.6574e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.8800e+00,-1.2131e+02,1.9684e+02,-1.2131e+02,1.9685e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.5786e+01,1.0000e+02,1.5891e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.9000e+00,-1.2131e+02,1.9674e+02,-1.2131e+02,1.9674e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.5114e+01,1.0000e+02,1.5228e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.9200e+00,-1.2132e+02,1.9663e+02,-1.2132e+02,1.9664e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.4462e+01,1.0000e+02,1.4588e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.9400e+00,-1.2133e+02,1.9653e+02,-1.2134e+02,1.9653e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.3832e+01,1.0000e+02,1.3969e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.9600e+00,-1.2135e+02,1.9643e+02,-1.2135e+02,1.9643e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.3223e+01,1.0000e+02,1.3211e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
3.9800e+00,-1.2138e+02,1.9632e+02,-1.2138e+02,1.9632e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.2636e+01,1.0000e+02,1.2620e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.0000e+00,-1.2140e+02,1.9622e+02,-1.2141e+02,1.9622e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.2069e+01,1.0000e+02,1.2049e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.0200e+00,-1.2144e+02,1.9612e+02,-1.2144e+02,1.9612e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.1523e+01,1.0000e+02,1.1498e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.0400e+00,-1.2148e+02,1.9602e+02,-1.2148e+02,1.9602e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0998e+01,1.0000e+02,1.0967e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.0600e+00,-1.2152e+02,1.9592e+02,-1.2152e+02,1.9592e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0493e+01,1.0000e+02,1.0455e+01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.0800e+00,-1.2156e+02,1.9582e+02,-1.2157e+02,1.9582e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0008e+01,1.0000e+02,9.9628e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.1000e+00,-1.2161e+02,1.9572e+02,-1.2162e+02,1.9572e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,9.5427e+00,1.0000e+02,9.4887e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.1200e+00,-1.2167e+02,1.9562e+02,-1.2167e+02,1.9562e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,9.0963e+00,1.0000e+02,9.0328e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.1400e+00,-1.2172e+02,1.9552e+02,-1.2173e+02,1.9552e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,8.6686e+00,1.0000e+02,8.5945e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.1600e+00,-1.2178e+02,1.9542e+02,-1.2179e+02,1.9542e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,8.2590e+00,1.0000e+02,8.1733e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.1800e+00,-1.2185e+02,1.9533e+02,-1.2185e+02,1.9533e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,7.8671e+00,1.0000e+02,7.7687e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.2000e+00,-1.2191e+02,1.9523e+02,-1.2192e+02,1.9523e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,7.4924e+00,1.0000e+02,7.3802e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.2200e+00,-1.2198e+02,1.9514e+02,-1.2198e+02,1.9514e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,7.1344e+00,1.0000e+02,7.0073e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.2400e+00,-1.2205e+02,1.9504e+02,-1.2205e+02,1.9504e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,6.7925e+00,1.0000e+02,6.6493e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.2600e+00,-1.2213e+02,1.9495e+02,-1.2213e+02,1.9495e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,6.4662e+00,1.0000e+02,6.3058e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.2800e+00,-1.2220e+02,1.9486e+02,-1.2220e+02,1.9486e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,6.1549e+00,1.0000e+02,5.9761e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.3000e+00,-1.2228e+02,1.9477e+02,-1.2228e+02,1.9477e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,5.8582e+00,1.0000e+02,5.6598e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.3200e+00,-1.2236e+02,1.9468e+02,-1.2236e+02,1.9468e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,5.5754e+00,1.0000e+02,5.3562e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.3400e+00,-1.2244e+02,1.9459e+02,-1.2244e+02,1.9459e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,5.3061e+00,1.0000e+02,5.0649e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.3600e+00,-1.2252e+02,1.9450e+02,-1.2252e+02,1.9450e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,5.0497e+00,1.0000e+02,5.0537e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.3800e+00,-1.2260e+02,1.9441e+02,-1.2260e+02,1.9441e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.8057e+00,1.0000e+02,4.8110e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.4000e+00,-1.2269e+02,1.9432e+02,-1.2269e+02,1.9432e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.5735e+00,1.0000e+02,4.5806e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.4200e+00,-1.2277e+02,1.9423e+02,-1.2278e+02,1.9423e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.3528e+00,1.0000e+02,4.3619e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.4400e+00,-1.2286e+02,1.9415e+02,-1.2286e+02,1.9415e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.1429e+00,1.0000e+02,4.1546e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.4600e+00,-1.2295e+02,1.9406e+02,-1.2295e+02,1.9406e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.9435e+00,1.0000e+02,3.9582e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.4800e+00,-1.2304e+02,1.9398e+02,-1.2304e+02,1.9398e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.7540e+00,1.0000e+02,3.7722e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.5000e+00,-1.2313e+02,1.9390e+02,-1.2313e+02,1.9390e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.5741e+00,1.0000e+02,3.5962e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.5200e+00,-1.2322e+02,1.9381e+02,-1.2322e+02,1.9381e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.4032e+00,1.0000e+02,3.4298e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.5400e+00,-1.2331e+02,1.9373e+02,-1.2331e+02,1.9373e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.2409e+00,1.0000e+02,3.2726e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.5600e+00,-1.2340e+02,1.9365e+02,-1.2340e+02,1.9365e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.0869e+00,1.0000e+02,3.1242e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.5800e+00,-1.2349e+02,1.9357e+02,-1.2349e+02,1.9357e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.9407e+00,1.0000e+02,2.9843e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.6000e+00,-1.2358e+02,1.9349e+02,-1.2358e+02,1.9349e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.8020e+00,1.0000e+02,2.8524e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.6200e+00,-1.2367e+02,1.9341e+02,-1.2367e+02,1.9341e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.6704e+00,1.0000e+02,2.7282e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.6400e+00,-1.2376e+02,1.9333e+02,-1.2377e+02,1.9333e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.5455e+00,1.0000e+02,2.6114e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.6600e+00,-1.2386e+02,1.9326e+02,-1.2386e+02,1.9326e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.4271e+00,1.0000e+02,2.5016e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.6800e+00,-1.2395e+02,1.9318e+02,-1.2395e+02,1.9318e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.3147e+00,1.0000e+02,2.3986e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.7000e+00,-1.2404e+02,1.9311e+02,-1.2404e+02,1.9310e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.2081e+00,1.0000e+02,2.3020e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.7200e+00,-1.2413e+02,1.9303e+02,-1.2413e+02,1.9303e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.1070e+00,1.0000e+02,2.2115e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.7400e+00,-1.2422e+02,1.9296e+02,-1.2422e+02,1.9296e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.0111e+00,1.0000e+02,2.1269e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.7600e+00,-1.2431e+02,1.9288e+02,-1.2431e+02,1.9288e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.9202e+00,1.0000e+02,1.9194e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.7800e+00,-1.2440e+02,1.9281e+02,-1.2440e+02,1.9281e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.8339e+00,1.0000e+02,1.8328e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.8000e+00,-1.2449e+02,1.9274e+02,-1.2449e+02,1.9274e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.7520e+00,1.0000e+02,1.7506e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.8200e+00,-1.2458e+02,1.9267e+02,-1.2458e+02,1.9266e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.6744e+00,1.0000e+02,1.6725e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.8400e+00,-1.2467e+02,1.9259e+02,-1.2467e+02,1.9259e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.6008e+00,1.0000e+02,1.5982e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.8600e+00,-1.2475e+02,1.9252e+02,-1.2476e+02,1.9252e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.5309e+00,1.0000e+02,1.5277e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.8800e+00,-1.2484e+02,1.9245e+02,-1.2484e+02,1.9245e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.4646e+00,1.0000e+02,1.4606e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.9000e+00,-1.2493e+02,1.9239e+02,-1.2493e+02,1.9239e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.4017e+00,1.0000e+02,1.3967e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.9200e+00,-1.2501e+02,1.9232e+02,-1.2502e+02,1.9232e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.3420e+00,1.0000e+02,1.3360e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.9400e+00,-1.2510e+02,1.9225e+02,-1.2510e+02,1.9225e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.2853e+00,1.0000e+02,1.2781e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.9600e+00,-1.2518e+02,1.9218e+02,-1.2518e+02,1.9218e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.2315e+00,1.0000e+02,1.2230e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
4.9800e+00,-1.2527e+02,1.9212e+02,-1.2527e+02,1.9212e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.1805e+00,1.0000e+02,1.1705e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.0000e+00,-1.2535e+02,1.9205e+02,-1.2535e+02,1.9205e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.1320e+00,1.0000e+02,1.1204e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.0200e+00,-1.2543e+02,1.9199e+02,-1.2543e+02,1.9198e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0859e+00,1.0000e+02,1.0726e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.0400e+00,-1.2551e+02,1.9192e+02,-1.2551e+02,1.9192e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0422e+00,1.0000e+02,1.0270e+00,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.0600e+00,-1.2559e+02,1.9186e+02,-1.2559e+02,1.9186e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,1.0006e+00,1.0000e+02,9.8346e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.0800e+00,-1.2567e+02,1.9179e+02,-1.2567e+02,1.9179e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,9.6110e-01,1.0000e+02,9.4181e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.1000e+00,-1.2575e+02,1.9173e+02,-1.2575e+02,1.9173e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,9.2356e-01,1.0000e+02,9.0198e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.1200e+00,-1.2582e+02,1.9167e+02,-1.2582e+02,1.9167e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,8.8788e-01,1.0000e+02,8.6385e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.1400e+00,-1.2590e+02,1.9161e+02,-1.2590e+02,1.9161e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,8.5394e-01,1.0000e+02,8.2733e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.1600e+00,-1.2597e+02,1.9155e+02,-1.2597e+02,1.9155e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,8.2167e-01,1.0000e+02,8.2094e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.1800e+00,-1.2605e+02,1.9149e+02,-1.2605e+02,1.9149e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,7.9097e-01,1.0000e+02,7.9009e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.2000e+00,-1.2612e+02,1.9143e+02,-1.2612e+02,1.9143e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,7.6176e-01,1.0000e+02,7.6071e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.2200e+00,-1.2619e+02,1.9137e+02,-1.2619e+02,1.9137e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,7.3396e-01,1.0000e+02,7.3273e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.2400e+00,-1.2626e+02,1.9131e+02,-1.2626e+02,1.9131e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,7.0750e-01,1.0000e+02,7.0607e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.2600e+00,-1.2633e+02,1.9125e+02,-1.2633e+02,1.9125e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,6.8230e-01,1.0000e+02,6.8067e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.2800e+00,-1.2640e+02,1.9119e+02,-1.2640e+02,1.9119e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,6.5830e-01,1.0000e+02,6.5645e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.3000e+00,-1.2646e+02,1.9114e+02,-1.2646e+02,1.9113e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,6.3543e-01,1.0000e+02,6.3335e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.3200e+00,-1.2653e+02,1.9108e+02,-1.2653e+02,1.9108e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,6.1364e-01,1.0000e+02,6.1131e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.3400e+00,-1.2659e+02,1.9102e+02,-1.2659e+02,1.9102e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,5.9288e-01,1.0000e+02,5.9028e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.3600e+00,-1.2666e+02,1.9097e+02,-1.2666e+02,1.9097e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,5.7307e-01,1.0000e+02,5.7020e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.3800e+00,-1.2672e+02,1.9091e+02,-1.2672e+02,1.9091e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,5.5419e-01,1.0000e+02,5.5103e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.4000e+00,-1.2678e+02,1.9086e+02,-1.2678e+02,1.9086e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,5.3618e-01,1.0000e+02,5.3272e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.4200e+00,-1.2684e+02,1.9080e+02,-1.2684e+02,1.9080e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,5.1899e-01,1.0000e+02,5.1521e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.4400e+00,-1.2690e+02,1.9075e+02,-1.2690e+02,1.9075e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,5.0258e-01,1.0000e+02,4.9848e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.4600e+00,-1.2696e+02,1.9070e+02,-1.2696e+02,1.9069e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.8691e-01,1.0000e+02,4.8248e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.4800e+00,-1.2701e+02,1.9064e+02,-1.2701e+02,1.9064e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.7196e-01,1.0000e+02,4.6718e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.5000e+00,-1.2707e+02,1.9059e+02,-1.2707e+02,1.9059e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.5767e-01,1.0000e+02,4.5253e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.5200e+00,-1.2712e+02,1.9054e+02,-1.2712e+02,1.9054e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.4401e-01,1.0000e+02,4.3850e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.5400e+00,-1.2717e+02,1.9049e+02,-1.2718e+02,1.9048e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.3096e-01,1.0000e+02,4.2507e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.5600e+00,-1.2723e+02,1.9044e+02,-1.2723e+02,1.9043e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.1848e-01,1.0000e+02,4.1220e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.5800e+00,-1.2728e+02,1.9039e+02,-1.2728e+02,1.9038e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,4.0655e-01,1.0000e+02,3.9987e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.6000e+00,-1.2733e+02,1.9034e+02,-1.2733e+02,1.9033e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.9513e-01,1.0000e+02,3.8805e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.6200e+00,-1.2738e+02,1.9029e+02,-1.2738e+02,1.9028e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.8421e-01,1.0000e+02,3.7671e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.6400e+00,-1.2742e+02,1.9024e+02,-1.2742e+02,1.9023e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.7375e-01,1.0000e+02,3.6583e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.6600e+00,-1.2747e+02,1.9019e+02,-1.2747e+02,1.9018e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.6374e-01,1.0000e+02,3.5539e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.6800e+00,-1.2752e+02,1.9014e+02,-1.2752e+02,1.9014e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.5416e-01,1.0000e+02,3.4537e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.7000e+00,-1.2756e+02,1.9009e+02,-1.2756e+02,1.9009e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.4498e-01,1.0000e+02,3.3574e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.7200e+00,-1.2760e+02,1.9005e+02,-1.2760e+02,1.9004e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.3618e-01,1.0000e+02,3.2649e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.7400e+00,-1.2765e+02,1.9000e+02,-1.2765e+02,1.8999e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.2774e-01,1.0000e+02,3.1760e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.7600e+00,-1.2769e+02,1.8995e+02,-1.2769e+02,1.8995e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.1966e-01,1.0000e+02,3.0905e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.7800e+00,-1.2773e+02,1.8991e+02,-1.2773e+02,1.8990e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.1190e-01,1.0000e+02,3.0083e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.8000e+00,-1.2777e+02,1.8986e+02,-1.2777e+02,1.8985e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,3.0447e-01,1.0000e+02,2.9293e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.8200e+00,-1.2780e+02,1.8981e+02,-1.2780e+02,1.8981e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.9733e-01,1.0000e+02,2.8531e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.8400e+00,-1.2784e+02,1.8977e+02,-1.2784e+02,1.8976e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.9048e-01,1.0000e+02,2.7799e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.8600e+00,-1.2788e+02,1.8973e+02,-1.2788e+02,1.8972e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.8390e-01,1.0000e+02,2.7093e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.8800e+00,-1.2791e+02,1.8968e+02,-1.2791e+02,1.8967e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.7759e-01,1.0000e+02,2.6413e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.9000e+00,-1.2795e+02,1.8964e+02,-1.2795e+02,1.8963e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.7152e-01,1.0000e+02,2.5758e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.9200e+00,-1.2798e+02,1.8959e+02,-1.2798e+02,1.8959e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.6570e-01,1.0000e+02,2.5127e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.9400e+00,-1.2801e+02,1.8955e+02,-1.2801e+02,1.8954e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.6010e-01,1.0000e+02,2.4518e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.9600e+00,-1.2804e+02,1.8951e+02,-1.2804e+02,1.8950e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.5471e-01,1.0000e+02,2.3931e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
5.9800e+00,-1.2807e+02,1.8947e+02,-1.2807e+02,1.8946e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,2.4954e-01,1.0000e+02,2.3364e-01,1.0000e+02,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00


==> data/data_pos_learning0.csv <==
0.0000e+00,4.5000e+02,4.4996e+02,5.0999e+02,6.0999e+02,5.8999e+02,5.9003e+02,6.4998e+02,5.4999e+02
2.0000e-02,4.4999e+02,4.4989e+02,5.0998e+02,6.0996e+02,5.8997e+02,5.9010e+02,6.4995e+02,5.4996e+02
4.0000e-02,4.4998e+02,4.4978e+02,5.0995e+02,6.0993e+02,5.8995e+02,5.9020e+02,6.4990e+02,5.4992e+02
6.0000e-02,4.4996e+02,4.4964e+02,5.0992e+02,6.0988e+02,5.8991e+02,5.9033e+02,6.4983e+02,5.4986e+02
8.0000e-02,4.4995e+02,4.4947e+02,5.0988e+02,6.0982e+02,5.8987e+02,5.9049e+02,6.4975e+02,5.4980e+02
1.0000e-01,4.4993e+02,4.4926e+02,5.0983e+02,6.0976e+02,5.8982e+02,5.9067e+02,6.4966e+02,5.4972e+02
1.2000e-01,4.4992e+02,4.4903e+02,5.0978e+02,6.0968e+02,5.8976e+02,5.9088e+02,6.4955e+02,5.4963e+02
1.4000e-01,4.4990e+02,4.4877e+02,5.0972e+02,6.0959e+02,5.8970e+02,5.9112e+02,6.4942e+02,5.4953e+02
1.6000e-01,4.4988e+02,4.4848e+02,5.0966e+02,6.0949e+02,5.8963e+02,5.9138e+02,6.4929e+02,5.4943e+02
1.8000e-01,4.4987e+02,4.4817e+02,5.0959e+02,6.0939e+02,5.8955e+02,5.9167e+02,6.4914e+02,5.4931e+02
2.0000e-01,4.4986e+02,4.4783e+02,5.0951e+02,6.0927e+02,5.8947e+02,5.9198e+02,6.4898e+02,5.4918e+02
2.2000e-01,4.4985e+02,4.4747e+02,5.0943e+02,6.0915e+02,5.8938e+02,5.9231e+02,6.4881e+02,5.4904e+02
2.4000e-01,4.4985e+02,4.4709e+02,5.0934e+02,6.0902e+02,5.8928e+02,5.9266e+02,6.4863e+02,5.4889e+02
2.6000e-01,4.4986e+02,4.4668e+02,5.0925e+02,6.0889e+02,5.8918e+02,5.9303e+02,6.4844e+02,5.4874e+02
2.8000e-01,4.4988e+02,4.4626e+02,5.0915e+02,6.0874e+02,5.8908e+02,5.9342e+02,6.4824e+02,5.4857e+02
3.0000e-01,4.4990e+02,4.4581e+02,5.0905e+02,6.0859e+02,5.8897e+02,5.9382e+02,6.4803e+02,5.4840e+02
3.2000e-01,4.4993e+02,4.4535e+02,5.0894e+02,6.0843e+02,5.8886e+02,5.9425e+02,6.4781e+02,5.4822e+02
3.4000e-01,4.4998e+02,4.4487e+02,5.0883e+02,6.0826e+02,5.8874e+02,5.9469e+02,6.4757e+02,5.4804e+02
3.6000e-01,4.5004e+02,4.4438e+02,5.0872e+02,6.0809e+02,5.8862e+02,5.9514e+02,6.4734e+02,5.4784e+02
3.8000e-01,4.5012e+02,4.4386e+02,5.0860e+02,6.0791e+02,5.8850e+02,5.9561e+02,6.4709e+02,5.4764e+02
4.0000e-01,4.5021e+02,4.4334e+02,5.0847e+02,6.0772e+02,5.8838e+02,5.9610e+02,6.4683e+02,5.4744e+02
4.2000e-01,4.5032e+02,4.4280e+02,5.0835e+02,6.0753e+02,5.8826e+02,5.9660e+02,6.4657e+02,5.4722e+02
4.4000e-01,4.5045e+02,4.4225e+02,5.0822e+02,6.0733e+02,5.8814e+02,5.9711e+02,6.4630e+02,5.4701e+02
4.6000e-01,4.5060e+02,4.4169e+02,5.0808e+02,6.0713e+02,5.8803e+02,5.9763e+02,6.4602e+02,5.4678e+02
4.8000e-01,4.5077e+02,4.4111e+02,5.0794e+02,6.0692e+02,5.8792e+02,5.9817e+02,6.4573e+02,5.4655e+02
5.0000e-01,4.5096e+02,4.4053e+02,5.0780e+02,6.0670e+02,5.8782e+02,5.9871e+02,6.4544e+02,5.4631e+02
5.2000e-01,4.5118e+02,4.3994e+02,5.0766e+02,6.0648e+02,5.8774e+02,5.9927e+02,6.4514e+02,5.4607e+02
5.4000e-01,4.5142e+02,4.3934e+02,5.0751e+02,6.0626e+02,5.8767e+02,5.9983e+02,6.4484e+02,5.4583e+02
5.6000e-01,4.5169e+02,4.3874e+02,5.0736e+02,6.0603e+02,5.8762e+02,6.0041e+02,6.4453e+02,5.4558e+02
5.8000e-01,4.5199e+02,4.3813e+02,5.0721e+02,6.0579e+02,5.8758e+02,6.0099e+02,6.4421e+02,5.4532e+02
6.0000e-01,4.5232e+02,4.3751e+02,5.0705e+02,6.0555e+02,5.8755e+02,6.0159e+02,6.4389e+02,5.4506e+02
6.2000e-01,4.5268e+02,4.3689e+02,5.0689e+02,6.0530e+02,5.8753e+02,6.0219e+02,6.4357e+02,5.4480e+02
6.4000e-01,4.5307e+02,4.3627e+02,5.0673e+02,6.0505e+02,5.8751e+02,6.0280e+02,6.4323e+02,5.4453e+02
6.6000e-01,4.5350e+02,4.3566e+02,5.0657e+02,6.0480e+02,5.8750e+02,6.0341e+02,6.4290e+02,5.4426e+02
6.8000e-01,4.5396e+02,4.3504e+02,5.0641e+02,6.0454e+02,5.8748e+02,6.0403e+02,6.4256e+02,5.4398e+02
7.0000e-01,4.5445e+02,4.3442e+02,5.0624e+02,6.0427e+02,5.8746e+02,6.0466e+02,6.4221e+02,5.4370e+02
7.2000e-01,4.5498e+02,4.3381e+02,5.0607e+02,6.0400e+02,5.8744e+02,6.0529e+02,6.4186e+02,5.4342e+02
7.4000e-01,4.5554e+02,4.3320e+02,5.0590e+02,6.0373e+02,5.8741e+02,6.0593e+02,6.4151e+02,5.4314e+02
7.6000e-01,4.5615e+02,4.3260e+02,5.0573e+02,6.0345e+02,5.8738e+02,6.0658e+02,6.4115e+02,5.4285e+02
7.8000e-01,4.5679e+02,4.3200e+02,5.0556e+02,6.0317e+02,5.8734e+02,6.0723e+02,6.4079e+02,5.4256e+02
8.0000e-01,4.5746e+02,4.3142e+02,5.0539e+02,6.0289e+02,5.8729e+02,6.0788e+02,6.4043e+02,5.4226e+02
8.2000e-01,4.5818e+02,4.3085e+02,5.0521e+02,6.0260e+02,5.8724e+02,6.0854e+02,6.4006e+02,5.4197e+02
8.4000e-01,4.5894e+02,4.3029e+02,5.0504e+02,6.0230e+02,5.8718e+02,6.0920e+02,6.3969e+02,5.4167e+02
8.6000e-01,4.5973e+02,4.2975e+02,5.0487e+02,6.0201e+02,5.8712e+02,6.0986e+02,6.3932e+02,5.4137e+02
8.8000e-01,4.6056e+02,4.2922e+02,5.0469e+02,6.0171e+02,5.8705e+02,6.1053e+02,6.3895e+02,5.4107e+02
9.0000e-01,4.6143e+02,4.2872e+02,5.0452e+02,6.0140e+02,5.8698e+02,6.1120e+02,6.3857e+02,5.4076e+02
9.2000e-01,4.6234e+02,4.2824e+02,5.0434e+02,6.0110e+02,5.8690e+02,6.1187e+02,6.3819e+02,5.4046e+02
9.4000e-01,4.6329e+02,4.2778e+02,5.0417e+02,6.0079e+02,5.8682e+02,6.1255e+02,6.3781e+02,5.4015e+02
9.6000e-01,4.6428e+02,4.2735e+02,5.0399e+02,6.0047e+02,5.8673e+02,6.1322e+02,6.3743e+02,5.3984e+02
9.8000e-01,4.6530e+02,4.2696e+02,5.0382e+02,6.0015e+02,5.8665e+02,6.1390e+02,6.3705e+02,5.3953e+02
1.0000e+00,4.6636e+02,4.2659e+02,5.0364e+02,5.9983e+02,5.8655e+02,6.1458e+02,6.3667e+02,5.3922e+02
1.0200e+00,4.6746e+02,4.2626e+02,5.0347e+02,5.9951e+02,5.8646e+02,6.1526e+02,6.3628e+02,5.3891e+02
1.0400e+00,4.6859e+02,4.2597e+02,5.0330e+02,5.9918e+02,5.8636e+02,6.1594e+02,6.3590e+02,5.3860e+02
1.0600e+00,4.6976e+02,4.2572e+02,5.0313e+02,5.9886e+02,5.8626e+02,6.1662e+02,6.3551e+02,5.3829e+02
1.0800e+00,4.7096e+02,4.2551e+02,5.0296e+02,5.9853e+02,5.8616e+02,6.1731e+02,6.3512e+02,5.3798e+02
1.1000e+00,4.7219e+02,4.2535e+02,5.0279e+02,5.9819e+02,5.8606e+02,6.1799e+02,6.3474e+02,5.3767e+02
1.1200e+00,4.7346e+02,4.2525e+02,5.0262e+02,5.9786e+02,5.8595e+02,6.1867e+02,6.3435e+02,5.3736e+02
1.1400e+00,4.7475e+02,4.2519e+02,5.0245e+02,5.9752e+02,5.8584e+02,6.1936e+02,6.3397e+02,5.3705e+02
1.1600e+00,4.7607e+02,4.2519e+02,5.0229e+02,5.9718e+02,5.8573e+02,6.2004e+02,6.3358e+02,5.3674e+02
1.1800e+00,4.7741e+02,4.2525e+02,5.0213e+02,5.9684e+02,5.8562e+02,6.2072e+02,6.3320e+02,5.3643e+02
1.2000e+00,4.7878e+02,4.2537e+02,5.0197e+02,5.9650e+02,5.8551e+02,6.2141e+02,6.3282e+02,5.3612e+02
1.2200e+00,4.8018e+02,4.2556e+02,5.0181e+02,5.9615e+02,5.8540e+02,6.2209e+02,6.3243e+02,5.3582e+02
1.2400e+00,4.8159e+02,4.2581e+02,5.0165e+02,5.9581e+02,5.8528e+02,6.2277e+02,6.3205e+02,5.3552e+02
1.2600e+00,4.8302e+02,4.2613e+02,5.0150e+02,5.9546e+02,5.8517e+02,6.2345e+02,6.3167e+02,5.3521e+02
1.2800e+00,4.8447e+02,4.2652e+02,5.0135e+02,5.9511e+02,5.8505e+02,6.2414e+02,6.3130e+02,5.3492e+02
1.3000e+00,4.8593e+02,4.2698e+02,5.0120e+02,5.9477e+02,5.8494e+02,6.2482e+02,6.3092e+02,5.3462e+02
1.3200e+00,4.8740e+02,4.2751e+02,5.0105e+02,5.9442e+02,5.8482e+02,6.2549e+02,6.3055e+02,5.3433e+02
1.3400e+00,4.8888e+02,4.2812e+02,5.0091e+02,5.9407e+02,5.8471e+02,6.2617e+02,6.3018e+02,5.3404e+02
1.3600e+00,4.9037e+02,4.2880e+02,5.0077e+02,5.9372e+02,5.8459e+02,6.2685e+02,6.2981e+02,5.3375e+02
1.3800e+00,4.9185e+02,4.2956e+02,5.0063e+02,5.9337e+02,5.8448e+02,6.2753e+02,6.2944e+02,5.3346e+02
1.4000e+00,4.9334e+02,4.3039e+02,5.0050e+02,5.9303e+02,5.8436e+02,6.2820e+02,6.2908e+02,5.3318e+02
1.4200e+00,4.9482e+02,4.3129e+02,5.0037e+02,5.9268e+02,5.8425e+02,6.2888e+02,6.2872e+02,5.3291e+02
1.4400e+00,4.9629e+02,4.3226e+02,5.0024e+02,5.9234e+02,5.8413e+02,6.2955e+02,6.2837e+02,5.3264e+02
1.4600e+00,4.9775e+02,4.3331e+02,5.0012e+02,5.9199e+02,5.8402e+02,6.3023e+02,6.2801e+02,5.3237e+02
1.4800e+00,4.9919e+02,4.3442e+02,5.0000e+02,5.9165e+02,5.8391e+02,6.3090e+02,6.2766e+02,5.3211e+02
1.5000e+00,5.0061e+02,4.3560e+02,4.9988e+02,5.9131e+02,5.8379e+02,6.3157e+02,6.2732e+02,5.3185e+02
1.5200e+00,5.0201e+02,4.3685e+02,4.9977e+02,5.9097e+02,5.8368e+02,6.3224e+02,6.2698e+02,5.3159e+02
1.5400e+00,5.0338e+02,4.3815e+02,4.9966e+02,5.9063e+02,5.8357e+02,6.3291e+02,6.2664e+02,5.3135e+02
1.5600e+00,5.0471e+02,4.3952e+02,4.9955e+02,5.9030e+02,5.8347e+02,6.3358e+02,6.2631e+02,5.3110e+02
1.5800e+00,5.0600e+02,4.4093e+02,4.9945e+02,5.8997e+02,5.8336e+02,6.3425e+02,6.2598e+02,5.3087e+02
1.6000e+00,5.0725e+02,4.4240e+02,4.9935e+02,5.8964e+02,5.8325e+02,6.3492e+02,6.2565e+02,5.3064e+02
1.6200e+00,5.0845e+02,4.4391e+02,4.9926e+02,5.8932e+02,5.8315e+02,6.3559e+02,6.2533e+02,5.3041e+02
1.6400e+00,5.0960e+02,4.4547e+02,4.9917e+02,5.8900e+02,5.8304e+02,6.3625e+02,6.2502e+02,5.3020e+02
1.6600e+00,5.1069e+02,4.4707e+02,4.9908e+02,5.8868e+02,5.8294e+02,6.3692e+02,6.2471e+02,5.2999e+02
1.6800e+00,5.1172e+02,4.4870e+02,4.9899e+02,5.8837e+02,5.8284e+02,6.3759e+02,6.2440e+02,5.2978e+02
1.7000e+00,5.1269e+02,4.5036e+02,4.9891e+02,5.8807e+02,5.8274e+02,6.3825e+02,6.2410e+02,5.2958e+02
1.7200e+00,5.1358e+02,4.5204e+02,4.9884e+02,5.8776e+02,5.8264e+02,6.3892e+02,6.2381e+02,5.2939e+02
1.7400e+00,5.1440e+02,4.5375e+02,4.9876e+02,5.8747e+02,5.8255e+02,6.3958e+02,6.2352e+02,5.2921e+02
1.7600e+00,5.1515e+02,4.5548e+02,4.9870e+02,5.8717e+02,5.8245e+02,6.4025e+02,6.2323e+02,5.2904e+02
1.7800e+00,5.1582e+02,4.5723e+02,4.9863e+02,5.8689e+02,5.8236e+02,6.4092e+02,6.2295e+02,5.2887e+02
1.8000e+00,5.1641e+02,4.5899e+02,4.9857e+02,5.8660e+02,5.8227e+02,6.4158e+02,6.2268e+02,5.2871e+02
1.8200e+00,5.1691e+02,4.6075e+02,4.9851e+02,5.8633e+02,5.8218e+02,6.4225e+02,6.2241e+02,5.2855e+02
1.8400e+00,5.1733e+02,4.6253e+02,4.9845e+02,5.8606e+02,5.8209e+02,6.4291e+02,6.2215e+02,5.2841e+02
1.8600e+00,5.1768e+02,4.6431e+02,4.9840e+02,5.8580e+02,5.8200e+02,6.4358e+02,6.2189e+02,5.2827e+02
1.8800e+00,5.1793e+02,4.6610e+02,4.9835e+02,5.8554e+02,5.8192e+02,6.4425e+02,6.2164e+02,5.2814e+02
1.9000e+00,5.1811e+02,4.6788e+02,4.9830e+02,5.8529e+02,5.8183e+02,6.4491e+02,6.2139e+02,5.2801e+02
1.9200e+00,5.1821e+02,4.6967e+02,4.9826e+02,5.8505e+02,5.8175e+02,6.4558e+02,6.2114e+02,5.2790e+02
1.9400e+00,5.1823e+02,4.7145e+02,4.9822e+02,5.8481e+02,5.8167e+02,6.4624e+02,6.2091e+02,5.2779e+02
1.9600e+00,5.1817e+02,4.7324e+02,4.9818e+02,5.8458e+02,5.8159e+02,6.4691e+02,6.2067e+02,5.2769e+02
1.9800e+00,5.1804e+02,4.7502e+02,4.9814e+02,5.8436e+02,5.8151e+02,6.4758e+02,6.2045e+02,5.2760e+02
2.0000e+00,5.1784e+02,4.7680e+02,4.9811e+02,5.8415e+02,5.8143e+02,6.4824e+02,6.2022e+02,5.2751e+02
2.0200e+00,5.1758e+02,4.7858e+02,4.9808e+02,5.8394e+02,5.8135e+02,6.4891e+02,6.2000e+02,5.2744e+02
2.0400e+00,5.1726e+02,4.8035e+02,4.9805e+02,5.8375e+02,5.8128e+02,6.4958e+02,6.1979e+02,5.2737e+02
2.0600e+00,5.1689e+02,4.8213e+02,4.9802e+02,5.8356e+02,5.8120e+02,6.5025e+02,6.1958e+02,5.2730e+02
2.0800e+00,5.1647e+02,4.8390e+02,4.9800e+02,5.8337e+02,5.8113e+02,6.5091e+02,6.1938e+02,5.2725e+02
2.1000e+00,5.1600e+02,4.8567e+02,4.9798e+02,5.8320e+02,5.8106e+02,6.5158e+02,6.1918e+02,5.2720e+02
2.1200e+00,5.1550e+02,4.8744e+02,4.9796e+02,5.8303e+02,5.8098e+02,6.5225e+02,6.1898e+02,5.2716e+02
2.1400e+00,5.1497e+02,4.8921e+02,4.9794e+02,5.8288e+02,5.8091e+02,6.5292e+02,6.1879e+02,5.2712e+02
2.1600e+00,5.1441e+02,4.9098e+02,4.9792e+02,5.8273e+02,5.8084e+02,6.5358e+02,6.1860e+02,5.2710e+02
2.1800e+00,5.1384e+02,4.9276e+02,4.9791e+02,5.8259e+02,5.8077e+02,6.5425e+02,6.1842e+02,5.2708e+02
2.2000e+00,5.1325e+02,4.9453e+02,4.9789e+02,5.8246e+02,5.8070e+02,6.5492e+02,6.1824e+02,5.2706e+02
2.2200e+00,5.1267e+02,4.9631e+02,4.9788e+02,5.8234e+02,5.8063e+02,6.5558e+02,6.1806e+02,5.2705e+02
2.2400e+00,5.1208e+02,4.9809e+02,4.9787e+02,5.8223e+02,5.8057e+02,6.5625e+02,6.1788e+02,5.2705e+02
2.2600e+00,5.1151e+02,4.9987e+02,4.9786e+02,5.8213e+02,5.8050e+02,6.5692e+02,6.1771e+02,5.2706e+02
2.2800e+00,5.1095e+02,5.0166e+02,4.9786e+02,5.8203e+02,5.8043e+02,6.5758e+02,6.1754e+02,5.2707e+02
2.3000e+00,5.1042e+02,5.0345e+02,4.9785e+02,5.8195e+02,5.8037e+02,6.5825e+02,6.1738e+02,5.2709e+02
2.3200e+00,5.0991e+02,5.0525e+02,4.9785e+02,5.8187e+02,5.8030e+02,6.5892e+02,6.1722e+02,5.2711e+02
2.3400e+00,5.0945e+02,5.0704e+02,4.9784e+02,5.8181e+02,5.8024e+02,6.5958e+02,6.1706e+02,5.2714e+02
2.3600e+00,5.0902e+02,5.0885e+02,4.9784e+02,5.8175e+02,5.8017e+02,6.6025e+02,6.1690e+02,5.2717e+02
2.3800e+00,5.0864e+02,5.1065e+02,4.9784e+02,5.8171e+02,5.8011e+02,6.6091e+02,6.1674e+02,5.2721e+02
2.4000e+00,5.0831e+02,5.1246e+02,4.9784e+02,5.8167e+02,5.8004e+02,6.6158e+02,6.1659e+02,5.2726e+02
2.4200e+00,5.0803e+02,5.1428e+02,4.9784e+02,5.8164e+02,5.7998e+02,6.6224e+02,6.1644e+02,5.2731e+02
2.4400e+00,5.0782e+02,5.1609e+02,4.9785e+02,5.8163e+02,5.7992e+02,6.6291e+02,6.1629e+02,5.2737e+02
2.4600e+00,5.0766e+02,5.1791e+02,4.9785e+02,5.8162e+02,5.7986e+02,6.6357e+02,6.1615e+02,5.2743e+02
2.4800e+00,5.0758e+02,5.1973e+02,4.9785e+02,5.8162e+02,5.7980e+02,6.6423e+02,6.1600e+02,5.2750e+02
2.5000e+00,5.0756e+02,5.2155e+02,4.9786e+02,5.8164e+02,5.7973e+02,6.6490e+02,6.1586e+02,5.2758e+02
2.5200e+00,5.0761e+02,5.2337e+02,4.9787e+02,5.8166e+02,5.7967e+02,6.6556e+02,6.1572e+02,5.2765e+02
2.5400e+00,5.0774e+02,5.2519e+02,4.9787e+02,5.8169e+02,5.7962e+02,6.6622e+02,6.1558e+02,5.2774e+02
2.5600e+00,5.0793e+02,5.2701e+02,4.9788e+02,5.8174e+02,5.7956e+02,6.6689e+02,6.1544e+02,5.2783e+02
2.5800e+00,5.0820e+02,5.2883e+02,4.9789e+02,5.8179e+02,5.7950e+02,6.6755e+02,6.1531e+02,5.2792e+02
2.6000e+00,5.0854e+02,5.3065e+02,4.9790e+02,5.8185e+02,5.7944e+02,6.6821e+02,6.1517e+02,5.2802e+02
2.6200e+00,5.0895e+02,5.3246e+02,4.9791e+02,5.8192e+02,5.7938e+02,6.6888e+02,6.1504e+02,5.2813e+02
2.6400e+00,5.0943e+02,5.3427e+02,4.9791e+02,5.8201e+02,5.7933e+02,6.6954e+02,6.1491e+02,5.2824e+02
2.6600e+00,5.0997e+02,5.3608e+02,4.9792e+02,5.8210e+02,5.7928e+02,6.7020e+02,6.1478e+02,5.2835e+02
2.6800e+00,5.1057e+02,5.3788e+02,4.9793e+02,5.8220e+02,5.7922e+02,6.7087e+02,6.1466e+02,5.2847e+02
2.7000e+00,5.1124e+02,5.3967e+02,4.9794e+02,5.8231e+02,5.7917e+02,6.7153e+02,6.1453e+02,5.2859e+02
2.7200e+00,5.1196e+02,5.4145e+02,4.9794e+02,5.8243e+02,5.7912e+02,6.7220e+02,6.1441e+02,5.2872e+02
2.7400e+00,5.1272e+02,5.4322e+02,4.9794e+02,5.8256e+02,5.7907e+02,6.7286e+02,6.1429e+02,5.2885e+02
2.7600e+00,5.1354e+02,5.4499e+02,4.9795e+02,5.8270e+02,5.7902e+02,6.7353e+02,6.1417e+02,5.2899e+02
2.7800e+00,5.1440e+02,5.4674e+02,4.9795e+02,5.8285e+02,5.7897e+02,6.7419e+02,6.1406e+02,5.2913e+02
2.8000e+00,5.1529e+02,5.4847e+02,4.9794e+02,5.8300e+02,5.7893e+02,6.7486e+02,6.1394e+02,5.2927e+02
2.8200e+00,5.1621e+02,5.5019e+02,4.9794e+02,5.8317e+02,5.7888e+02,6.7553e+02,6.1383e+02,5.2942e+02
2.8400e+00,5.1716e+02,5.5190e+02,4.9793e+02,5.8334e+02,5.7884e+02,6.7619e+02,6.1372e+02,5.2957e+02
2.8600e+00,5.1812e+02,5.5358e+02,4.9792e+02,5.8352e+02,5.7880e+02,6.7686e+02,6.1362e+02,5.2973e+02
2.8800e+00,5.1910e+02,5.5524e+02,4.9790e+02,5.8370e+02,5.7876e+02,6.7753e+02,6.1351e+02,5.2989e+02
2.9000e+00,5.2008e+02,5.5688e+02,4.9788e+02,5.8390e+02,5.7872e+02,6.7820e+02,6.1341e+02,5.3005e+02
2.9200e+00,5.2107e+02,5.5849e+02,4.9785e+02,5.8409e+02,5.7868e+02,6.7887e+02,6.1331e+02,5.3022e+02
2.9400e+00,5.2205e+02,5.6008e+02,4.9782e+02,5.8430e+02,5.7864e+02,6.7955e+02,6.1321e+02,5.3039e+02
2.9600e+00,5.2302e+02,5.6164e+02,4.9778e+02,5.8450e+02,5.7861e+02,6.8022e+02,6.1312e+02,5.3056e+02
2.9800e+00,5.2398e+02,5.6316e+02,4.9774e+02,5.8471e+02,5.7858e+02,6.8089e+02,6.1302e+02,5.3074e+02
3.0000e+00,5.2491e+02,5.6466e+02,4.9769e+02,5.8493e+02,5.7855e+02,6.8157e+02,6.1293e+02,5.3092e+02
3.0200e+00,5.2582e+02,5.6612e+02,4.9764e+02,5.8515e+02,5.7852e+02,6.8224e+02,6.1285e+02,5.3110e+02
3.0400e+00,5.2670e+02,5.6754e+02,4.9758e+02,5.8537e+02,5.7849e+02,6.8292e+02,6.1276e+02,5.3129e+02
3.0600e+00,5.2754e+02,5.6893e+02,4.9751e+02,5.8559e+02,5.7846e+02,6.8360e+02,6.1268e+02,5.3148e+02
3.0800e+00,5.2835e+02,5.7028e+02,4.9744e+02,5.8581e+02,5.7844e+02,6.8428e+02,6.1259e+02,5.3167e+02
3.1000e+00,5.2911e+02,5.7158e+02,4.9737e+02,5.8603e+02,5.7841e+02,6.8496e+02,6.1251e+02,5.3187e+02
3.1200e+00,5.2983e+02,5.7285e+02,4.9728e+02,5.8626e+02,5.7839e+02,6.8564e+02,6.1244e+02,5.3206e+02
3.1400e+00,5.3050e+02,5.7408e+02,4.9720e+02,5.8648e+02,5.7837e+02,6.8632e+02,6.1236e+02,5.3226e+02
3.1600e+00,5.3112e+02,5.7526e+02,4.9710e+02,5.8670e+02,5.7835e+02,6.8701e+02,6.1229e+02,5.3247e+02
3.1800e+00,5.3168e+02,5.7640e+02,4.9701e+02,5.8692e+02,5.7833e+02,6.8769e+02,6.1222e+02,5.3267e+02
3.2000e+00,5.3219e+02,5.7750e+02,4.9690e+02,5.8714e+02,5.7832e+02,6.8837e+02,6.1215e+02,5.3288e+02
3.2200e+00,5.3265e+02,5.7856e+02,4.9680e+02,5.8736e+02,5.7830e+02,6.8906e+02,6.1208e+02,5.3309e+02
3.2400e+00,5.3304e+02,5.7957e+02,4.9669e+02,5.8758e+02,5.7829e+02,6.8974e+02,6.1201e+02,5.3331e+02
3.2600e+00,5.3338e+02,5.8054e+02,4.9657e+02,5.8780e+02,5.7827e+02,6.9043e+02,6.1195e+02,5.3352e+02
3.2800e+00,5.3366e+02,5.8147e+02,4.9645e+02,5.8801e+02,5.7826e+02,6.9112e+02,6.1188e+02,5.3374e+02
3.3000e+00,5.3388e+02,5.8236e+02,4.9633e+02,5.8823e+02,5.7825e+02,6.9180e+02,6.1182e+02,5.3396e+02
3.3200e+00,5.3404e+02,5.8321e+02,4.9621e+02,5.8844e+02,5.7824e+02,6.9249e+02,6.1176e+02,5.3418e+02
3.3400e+00,5.3414e+02,5.8402e+02,4.9608e+02,5.8865e+02,5.7823e+02,6.9317e+02,6.1170e+02,5.3441e+02
3.3600e+00,5.3418e+02,5.8479e+02,4.9595e+02,5.8886e+02,5.7822e+02,6.9386e+02,6.1164e+02,5.3464e+02
3.3800e+00,5.3416e+02,5.8552e+02,4.9581e+02,5.8906e+02,5.7821e+02,6.9455e+02,6.1158e+02,5.3487e+02
3.4000e+00,5.3409e+02,5.8622e+02,4.9567e+02,5.8926e+02,5.7820e+02,6.9523e+02,6.1153e+02,5.3510e+02
3.4200e+00,5.3396e+02,5.8689e+02,4.9553e+02,5.8947e+02,5.7819e+02,6.9591e+02,6.1147e+02,5.3534e+02
3.4400e+00,5.3377e+02,5.8753e+02,4.9539e+02,5.8967e+02,5.7819e+02,6.9660e+02,6.1142e+02,5.3557e+02
3.4600e+00,5.3353e+02,5.8813e+02,4.9525e+02,5.8986e+02,5.7818e+02,6.9728e+02,6.1136e+02,5.3582e+02
3.4800e+00,5.3324e+02,5.8872e+02,4.9510e+02,5.9006e+02,5.7817e+02,6.9796e+02,6.1131e+02,5.3606e+02
3.5000e+00,5.3289e+02,5.8927e+02,4.9495e+02,5.9025e+02,5.7817e+02,6.9864e+02,6.1125e+02,5.3630e+02
3.5200e+00,5.3249e+02,5.8981e+02,4.9480e+02,5.9045e+02,5.7816e+02,6.9932e+02,6.1120e+02,5.3655e+02
3.5400e+00,5.3205e+02,5.9033e+02,4.9464e+02,5.9064e+02,5.7816e+02,7.0000e+02,6.1115e+02,5.3680e+02
3.5600e+00,5.3155e+02,5.9083e+02,4.9449e+02,5.9083e+02,5.7815e+02,7.0067e+02,6.1109e+02,5.3706e+02
3.5800e+00,5.3101e+02,5.9132e+02,4.9433e+02,5.9101e+02,5.7815e+02,7.0134e+02,6.1104e+02,5.3731e+02
3.6000e+00,5.3043e+02,5.9179e+02,4.9417e+02,5.9120e+02,5.7814e+02,7.0201e+02,6.1099e+02,5.3757e+02
3.6200e+00,5.2980e+02,5.9226e+02,4.9401e+02,5.9138e+02,5.7813e+02,7.0268e+02,6.1093e+02,5.3784e+02
3.6400e+00,5.2913e+02,5.9272e+02,4.9385e+02,5.9156e+02,5.7813e+02,7.0335e+02,6.1088e+02,5.3810e+02
3.6600e+00,5.2842e+02,5.9319e+02,4.9369e+02,5.9174e+02,5.7812e+02,7.0401e+02,6.1082e+02,5.3837e+02
3.6800e+00,5.2767e+02,5.9365e+02,4.9352e+02,5.9192e+02,5.7812e+02,7.0467e+02,6.1077e+02,5.3864e+02
3.7000e+00,5.2688e+02,5.9411e+02,4.9335e+02,5.9210e+02,5.7811e+02,7.0533e+02,6.1071e+02,5.3891e+02
3.7200e+00,5.2606e+02,5.9459e+02,4.9318e+02,5.9228e+02,5.7810e+02,7.0598e+02,6.1066e+02,5.3919e+02
3.7400e+00,5.2520e+02,5.9507e+02,4.9301e+02,5.9245e+02,5.7809e+02,7.0663e+02,6.1060e+02,5.3947e+02
3.7600e+00,5.2431e+02,5.9557e+02,4.9284e+02,5.9263e+02,5.7809e+02,7.0728e+02,6.1054e+02,5.3975e+02
3.7800e+00,5.2339e+02,5.9608e+02,4.9266e+02,5.9280e+02,5.7808e+02,7.0792e+02,6.1049e+02,5.4004e+02
3.8000e+00,5.2243e+02,5.9661e+02,4.9249e+02,5.9297e+02,5.7807e+02,7.0856e+02,6.1043e+02,5.4033e+02
3.8200e+00,5.2145e+02,5.9716e+02,4.9231e+02,5.9314e+02,5.7806e+02,7.0920e+02,6.1036e+02,5.4062e+02
3.8400e+00,5.2044e+02,5.9773e+02,4.9213e+02,5.9330e+02,5.7805e+02,7.0983e+02,6.1030e+02,5.4091e+02
3.8600e+00,5.1941e+02,5.9833e+02,4.9195e+02,5.9347e+02,5.7804e+02,7.1046e+02,6.1024e+02,5.4121e+02
3.8800e+00,5.1835e+02,5.9896e+02,4.9177e+02,5.9363e+02,5.7802e+02,7.1108e+02,6.1017e+02,5.4152e+02
3.9000e+00,5.1727e+02,5.9962e+02,4.9158e+02,5.9379e+02,5.7801e+02,7.1170e+02,6.1011e+02,5.4182e+02
3.9200e+00,5.1616e+02,6.0031e+02,4.9139e+02,5.9395e+02,5.7800e+02,7.1232e+02,6.1004e+02,5.4213e+02
3.9400e+00,5.1504e+02,6.0104e+02,4.9121e+02,5.9410e+02,5.7798e+02,7.1293e+02,6.0997e+02,5.4244e+02
3.9600e+00,5.1390e+02,6.0180e+02,4.9102e+02,5.9425e+02,5.7797e+02,7.1354e+02,6.0989e+02,5.4276e+02
3.9800e+00,5.1274e+02,6.0261e+02,4.9083e+02,5.9440e+02,5.7795e+02,7.1415e+02,6.0982e+02,5.4308e+02
4.0000e+00,5.1157e+02,6.0345e+02,4.9064e+02,5.9454e+02,5.7793e+02,7.1474e+02,6.0974e+02,5.4340e+02
4.0200e+00,5.1038e+02,6.0433e+02,4.9044e+02,5.9468e+02,5.7791e+02,7.1534e+02,6.0966e+02,5.4372e+02
4.0400e+00,5.0919e+02,6.0526e+02,4.9025e+02,5.9481e+02,5.7789e+02,7.1593e+02,6.0958e+02,5.4405e+02
4.0600e+00,5.0798e+02,6.0623e+02,4.9006e+02,5.9493e+02,5.7787e+02,7.1652e+02,6.0949e+02,5.4439e+02
4.0800e+00,5.0676e+02,6.0724e+02,4.8987e+02,5.9505e+02,5.7785e+02,7.1710e+02,6.0940e+02,5.4472e+02
4.1000e+00,5.0554e+02,6.0829e+02,4.8968e+02,5.9517e+02,5.7783e+02,7.1768e+02,6.0931e+02,5.4506e+02
4.1200e+00,5.0432e+02,6.0939e+02,4.8949e+02,5.9527e+02,5.7780e+02,7.1825e+02,6.0922e+02,5.4541e+02
4.1400e+00,5.0309e+02,6.1053e+02,4.8931e+02,5.9537e+02,5.7778e+02,7.1882e+02,6.0912e+02,5.4576e+02
4.1600e+00,5.0187e+02,6.1171e+02,4.8913e+02,5.9546e+02,5.7775e+02,7.1938e+02,6.0902e+02,5.4611e+02
4.1800e+00,5.0064e+02,6.1293e+02,4.8895e+02,5.9554e+02,5.7772e+02,7.1994e+02,6.0892e+02,5.4646e+02
4.2000e+00,4.9943e+02,6.1420e+02,4.8878e+02,5.9562e+02,5.7769e+02,7.2049e+02,6.0881e+02,5.4682e+02
4.2200e+00,4.9822e+02,6.1550e+02,4.8861e+02,5.9568e+02,5.7766e+02,7.2105e+02,6.0870e+02,5.4719e+02
4.2400e+00,4.9702e+02,6.1683e+02,4.8846e+02,5.9574e+02,5.7763e+02,7.2159e+02,6.0858e+02,5.4756e+02
4.2600e+00,4.9584e+02,6.1820e+02,4.8831e+02,5.9579e+02,5.7760e+02,7.2213e+02,6.0847e+02,5.4793e+02
4.2800e+00,4.9467e+02,6.1960e+02,4.8817e+02,5.9583e+02,5.7756e+02,7.2267e+02,6.0834e+02,5.4830e+02
4.3000e+00,4.9353e+02,6.2102e+02,4.8803e+02,5.9586e+02,5.7753e+02,7.2321e+02,6.0822e+02,5.4868e+02
4.3200e+00,4.9241e+02,6.2247e+02,4.8791e+02,5.9589e+02,5.7749e+02,7.2373e+02,6.0809e+02,5.4907e+02
4.3400e+00,4.9132e+02,6.2395e+02,4.8780e+02,5.9591e+02,5.7746e+02,7.2426e+02,6.0795e+02,5.4946e+02
4.3600e+00,4.9026e+02,6.2543e+02,4.8769e+02,5.9593e+02,5.7742e+02,7.2478e+02,6.0782e+02,5.4985e+02
4.3800e+00,4.8924e+02,6.2694e+02,4.8760e+02,5.9594e+02,5.7738e+02,7.2530e+02,6.0767e+02,5.5024e+02
4.4000e+00,4.8827e+02,6.2845e+02,4.8752e+02,5.9594e+02,5.7734e+02,7.2581e+02,6.0753e+02,5.5064e+02
4.4200e+00,4.8734e+02,6.2997e+02,4.8744e+02,5.9594e+02,5.7730e+02,7.2632e+02,6.0738e+02,5.5105e+02
4.4400e+00,4.8646e+02,6.3149e+02,4.8738e+02,5.9594e+02,5.7726e+02,7.2683e+02,6.0722e+02,5.5146e+02
4.4600e+00,4.8563e+02,6.3302e+02,4.8733e+02,5.9594e+02,5.7721e+02,7.2733e+02,6.0706e+02,5.5187e+02
4.4800e+00,4.8486e+02,6.3454e+02,4.8728e+02,5.9593e+02,5.7717e+02,7.2782e+02,6.0690e+02,5.5229e+02
4.5000e+00,4.8415e+02,6.3606e+02,4.8725e+02,5.9592e+02,5.7712e+02,7.2832e+02,6.0674e+02,5.5271e+02
4.5200e+00,4.8350e+02,6.3756e+02,4.8722e+02,5.9592e+02,5.7708e+02,7.2881e+02,6.0656e+02,5.5314e+02
4.5400e+00,4.8292e+02,6.3906e+02,4.8721e+02,5.9591e+02,5.7703e+02,7.2930e+02,6.0639e+02,5.5357e+02
4.5600e+00,4.8242e+02,6.4055e+02,4.8720e+02,5.9589e+02,5.7699e+02,7.2978e+02,6.0621e+02,5.5400e+02
4.5800e+00,4.8198e+02,6.4203e+02,4.8720e+02,5.9588e+02,5.7694e+02,7.3026e+02,6.0603e+02,5.5444e+02
4.6000e+00,4.8162e+02,6.4349e+02,4.8721e+02,5.9587e+02,5.7689e+02,7.3074e+02,6.0584e+02,5.5489e+02
4.6200e+00,4.8133e+02,6.4493e+02,4.8722e+02,5.9586e+02,5.7684e+02,7.3121e+02,6.0565e+02,5.5533e+02
4.6400e+00,4.8112e+02,6.4636e+02,4.8725e+02,5.9585e+02,5.7679e+02,7.3168e+02,6.0545e+02,5.5578e+02
4.6600e+00,4.8098e+02,6.4776e+02,4.8728e+02,5.9585e+02,5.7674e+02,7.3215e+02,6.0526e+02,5.5624e+02
4.6800e+00,4.8092e+02,6.4916e+02,4.8731e+02,5.9584e+02,5.7669e+02,7.3262e+02,6.0506e+02,5.5670e+02
4.7000e+00,4.8094e+02,6.5053e+02,4.8736e+02,5.9584e+02,5.7665e+02,7.3308e+02,6.0485e+02,5.5716e+02
4.7200e+00,4.8104e+02,6.5188e+02,4.8741e+02,5.9584e+02,5.7660e+02,7.3354e+02,6.0464e+02,5.5763e+02
4.7400e+00,4.8121e+02,6.5322e+02,4.8746e+02,5.9584e+02,5.7655e+02,7.3400e+02,6.0443e+02,5.5810e+02
4.7600e+00,4.8145e+02,6.5455e+02,4.8753e+02,5.9584e+02,5.7650e+02,7.3445e+02,6.0422e+02,5.5857e+02
4.7800e+00,4.8177e+02,6.5586e+02,4.8759e+02,5.9585e+02,5.7645e+02,7.3490e+02,6.0400e+02,5.5905e+02
4.8000e+00,4.8216e+02,6.5715e+02,4.8766e+02,5.9586e+02,5.7640e+02,7.3536e+02,6.0378e+02,5.5953e+02
4.8200e+00,4.8262e+02,6.5843e+02,4.8774e+02,5.9587e+02,5.7635e+02,7.3581e+02,6.0356e+02,5.6002e+02
4.8400e+00,4.8314e+02,6.5971e+02,4.8782e+02,5.9588e+02,5.7630e+02,7.3625e+02,6.0334e+02,5.6050e+02
4.8600e+00,4.8373e+02,6.6097e+02,4.8791e+02,5.9590e+02,5.7626e+02,7.3670e+02,6.0311e+02,5.6100e+02
4.8800e+00,4.8438e+02,6.6223e+02,4.8800e+02,5.9593e+02,5.7621e+02,7.3714e+02,6.0288e+02,5.6149e+02
4.9000e+00,4.8509e+02,6.6348e+02,4.8809e+02,5.9595e+02,5.7616e+02,7.3759e+02,6.0266e+02,5.6199e+02
4.9200e+00,4.8585e+02,6.6473e+02,4.8819e+02,5.9598e+02,5.7612e+02,7.3803e+02,6.0242e+02,5.6249e+02
4.9400e+00,4.8666e+02,6.6598e+02,4.8829e+02,5.9602e+02,5.7608e+02,7.3847e+02,6.0219e+02,5.6299e+02
4.9600e+00,4.8752e+02,6.6723e+02,4.8839e+02,5.9606e+02,5.7603e+02,7.3891e+02,6.0196e+02,5.6349e+02
4.9800e+00,4.8843e+02,6.6848e+02,4.8849e+02,5.9610e+02,5.7599e+02,7.3935e+02,6.0173e+02,5.6400e+02
5.0000e+00,4.8937e+02,6.6974e+02,4.8860e+02,5.9615e+02,5.7595e+02,7.3979e+02,6.0149e+02,5.6451e+02
5.0200e+00,4.9035e+02,6.7101e+02,4.8871e+02,5.9621e+02,5.7592e+02,7.4022e+02,6.0125e+02,5.6503e+02
5.0400e+00,4.9136e+02,6.7228e+02,4.8883e+02,5.9626e+02,5.7588e+02,7.4066e+02,6.0102e+02,5.6554e+02
5.0600e+00,4.9240e+02,6.7356e+02,4.8894e+02,5.9633e+02,5.7585e+02,7.4110e+02,6.0078e+02,5.6606e+02
5.0800e+00,4.9346e+02,6.7486e+02,4.8906e+02,5.9639e+02,5.7582e+02,7.4154e+02,6.0055e+02,5.6658e+02
5.1000e+00,4.9454e+02,6.7617e+02,4.8918e+02,5.9647e+02,5.7579e+02,7.4197e+02,6.0031e+02,5.6710e+02
5.1200e+00,4.9563e+02,6.7749e+02,4.8931e+02,5.9655e+02,5.7576e+02,7.4241e+02,6.0007e+02,5.6762e+02
5.1400e+00,4.9673e+02,6.7882e+02,4.8943e+02,5.9663e+02,5.7574e+02,7.4285e+02,5.9984e+02,5.6815e+02
5.1600e+00,4.9783e+02,6.8017e+02,4.8956e+02,5.9672e+02,5.7571e+02,7.4329e+02,5.9960e+02,5.6868e+02
5.1800e+00,4.9893e+02,6.8153e+02,4.8968e+02,5.9681e+02,5.7569e+02,7.4373e+02,5.9937e+02,5.6921e+02
5.2000e+00,5.0003e+02,6.8291e+02,4.8981e+02,5.9691e+02,5.7568e+02,7.4417e+02,5.9913e+02,5.6974e+02
5.2200e+00,5.0111e+02,6.8430e+02,4.8994e+02,5.9702e+02,5.7566e+02,7.4461e+02,5.9890e+02,5.7027e+02
5.2400e+00,5.0218e+02,6.8570e+02,4.9008e+02,5.9713e+02,5.7565e+02,7.4505e+02,5.9867e+02,5.7080e+02
5.2600e+00,5.0322e+02,6.8712e+02,4.9021e+02,5.9725e+02,5.7564e+02,7.4550e+02,5.9843e+02,5.7134e+02
5.2800e+00,5.0424e+02,6.8854e+02,4.9035e+02,5.9738e+02,5.7564e+02,7.4594e+02,5.9820e+02,5.7187e+02
5.3000e+00,5.0523e+02,6.8998e+02,4.9048e+02,5.9751e+02,5.7563e+02,7.4639e+02,5.9797e+02,5.7241e+02
5.3200e+00,5.0618e+02,6.9143e+02,4.9062e+02,5.9764e+02,5.7563e+02,7.4683e+02,5.9774e+02,5.7295e+02
5.3400e+00,5.0709e+02,6.9288e+02,4.9076e+02,5.9779e+02,5.7564e+02,7.4728e+02,5.9752e+02,5.7349e+02
5.3600e+00,5.0795e+02,6.9434e+02,4.9090e+02,5.9793e+02,5.7565e+02,7.4773e+02,5.9729e+02,5.7404e+02
5.3800e+00,5.0877e+02,6.9580e+02,4.9105e+02,5.9809e+02,5.7566e+02,7.4818e+02,5.9706e+02,5.7458e+02
5.4000e+00,5.0953e+02,6.9727e+02,4.9119e+02,5.9825e+02,5.7567e+02,7.4864e+02,5.9684e+02,5.7513e+02
5.4200e+00,5.1023e+02,6.9874e+02,4.9134e+02,5.9842e+02,5.7569e+02,7.4909e+02,5.9662e+02,5.7567e+02
5.4400e+00,5.1087e+02,7.0021e+02,4.9148e+02,5.9860e+02,5.7571e+02,7.4955e+02,5.9640e+02,5.7622e+02
5.4600e+00,5.1145e+02,7.0167e+02,4.9163e+02,5.9878e+02,5.7574e+02,7.5001e+02,5.9618e+02,5.7677e+02
5.4800e+00,5.1195e+02,7.0314e+02,4.9178e+02,5.9897e+02,5.7576e+02,7.5047e+02,5.9596e+02,5.7733e+02
5.5000e+00,5.1239e+02,7.0460e+02,4.9193e+02,5.9916e+02,5.7580e+02,7.5093e+02,5.9574e+02,5.7788e+02
5.5200e+00,5.1276e+02,7.0605e+02,4.9209e+02,5.9937e+02,5.7583e+02,7.5139e+02,5.9553e+02,5.7843e+02
5.5400e+00,5.1305e+02,7.0750e+02,4.9224e+02,5.9958e+02,5.7587e+02,7.5185e+02,5.9531e+02,5.7899e+02
5.5600e+00,5.1327e+02,7.0894e+02,4.9240e+02,5.9979e+02,5.7592e+02,7.5232e+02,5.9510e+02,5.7955e+02
5.5800e+00,5.1341e+02,7.1037e+02,4.9255e+02,6.0002e+02,5.7597e+02,7.5278e+02,5.9488e+02,5.8011e+02
5.6000e+00,5.1347e+02,7.1180e+02,4.9271e+02,6.0025e+02,5.7602e+02,7.5325e+02,5.9467e+02,5.8067e+02
5.6200e+00,5.1346e+02,7.1322e+02,4.9287e+02,6.0048e+02,5.7607e+02,7.5372e+02,5.9446e+02,5.8123e+02
5.6400e+00,5.1337e+02,7.1463e+02,4.9303e+02,6.0073e+02,5.7613e+02,7.5419e+02,5.9425e+02,5.8180e+02
5.6600e+00,5.1321e+02,7.1603e+02,4.9319e+02,6.0098e+02,5.7619e+02,7.5466e+02,5.9404e+02,5.8236e+02
5.6800e+00,5.1296e+02,7.1743e+02,4.9336e+02,6.0123e+02,5.7626e+02,7.5513e+02,5.9384e+02,5.8293e+02
5.7000e+00,5.1265e+02,7.1882e+02,4.9352e+02,6.0150e+02,5.7633e+02,7.5560e+02,5.9363e+02,5.8350e+02
5.7200e+00,5.1226e+02,7.2020e+02,4.9369e+02,6.0177e+02,5.7640e+02,7.5607e+02,5.9343e+02,5.8407e+02
5.7400e+00,5.1180e+02,7.2158e+02,4.9385e+02,6.0204e+02,5.7648e+02,7.5654e+02,5.9322e+02,5.8465e+02
5.7600e+00,5.1127e+02,7.2296e+02,4.9402e+02,6.0232e+02,5.7656e+02,7.5701e+02,5.9302e+02,5.8522e+02
5.7800e+00,5.1068e+02,7.2433e+02,4.9419e+02,6.0261e+02,5.7665e+02,7.5748e+02,5.9281e+02,5.8580e+02
5.8000e+00,5.1003e+02,7.2570e+02,4.9436e+02,6.0291e+02,5.7673e+02,7.5795e+02,5.9261e+02,5.8638e+02
5.8200e+00,5.0931e+02,7.2707e+02,4.9453e+02,6.0321e+02,5.7682e+02,7.5842e+02,5.9240e+02,5.8697e+02
5.8400e+00,5.0855e+02,7.2844e+02,4.9470e+02,6.0352e+02,5.7692e+02,7.5889e+02,5.9220e+02,5.8755e+02
5.8600e+00,5.0772e+02,7.2980e+02,4.9487e+02,6.0384e+02,5.7701e+02,7.5935e+02,5.9200e+02,5.8814e+02
5.8800e+00,5.0685e+02,7.3117e+02,4.9505e+02,6.0416e+02,5.7711e+02,7.5982e+02,5.9180e+02,5.8873e+02
5.9000e+00,5.0594e+02,7.3254e+02,4.9522e+02,6.0449e+02,5.7721e+02,7.6028e+02,5.9159e+02,5.8932e+02
5.9200e+00,5.0499e+02,7.3392e+02,4.9539e+02,6.0482e+02,5.7731e+02,7.6074e+02,5.9139e+02,5.8991e+02
5.9400e+00,5.0400e+02,7.3529e+02,4.9557e+02,6.0516e+02,5.7742e+02,7.6120e+02,5.9119e+02,5.9051e+02
5.9600e+00,5.0298e+02,7.3667e+02,4.9574e+02,6.0551e+02,5.7752e+02,7.6166e+02,5.9098e+02,5.9111e+02
5.9800e+00,5.0194e+02,7.3805e+02,4.9592e+02,6.0586e+02,5.7763e+02,7.6211e+02,5.9078e+02,5.9171e+02


==> data/data_pos_learning1.csv <==
0.0000e+00,4.5000e+02,4.4996e+02,5.0999e+02,6.0999e+02,5.8999e+02,5.9003e+02,6.4998e+02,5.4999e+02
2.0000e-02,4.4999e+02,4.4989e+02,5.0998e+02,6.0996e+02,5.8997e+02,5.9010e+02,6.4995e+02,5.4996e+02
4.0000e-02,4.4998e+02,4.4978e+02,5.0995e+02,6.0993e+02,5.8995e+02,5.9020e+02,6.4990e+02,5.4992e+02
6.0000e-02,4.4996e+02,4.4964e+02,5.0992e+02,6.0988e+02,5.8991e+02,5.9033e+02,6.4983e+02,5.4986e+02
8.0000e-02,4.4995e+02,4.4947e+02,5.0988e+02,6.0982e+02,5.8987e+02,5.9049e+02,6.4975e+02,5.4980e+02
1.0000e-01,4.4993e+02,4.4926e+02,5.0983e+02,6.0976e+02,5.8982e+02,5.9067e+02,6.4966e+02,5.4972e+02
1.2000e-01,4.4992e+02,4.4903e+02,5.0978e+02,6.0968e+02,5.8976e+02,5.9088e+02,6.4955e+02,5.4963e+02
1.4000e-01,4.4990e+02,4.4877e+02,5.0972e+02,6.0959e+02,5.8970e+02,5.9112e+02,6.4942e+02,5.4953e+02
1.6000e-01,4.4988e+02,4.4848e+02,5.0966e+02,6.0949e+02,5.8963e+02,5.9138e+02,6.4929e+02,5.4943e+02
1.8000e-01,4.4987e+02,4.4817e+02,5.0959e+02,6.0939e+02,5.8955e+02,5.9167e+02,6.4914e+02,5.4931e+02
2.0000e-01,4.4986e+02,4.4783e+02,5.0951e+02,6.0927e+02,5.8947e+02,5.9198e+02,6.4898e+02,5.4918e+02
2.2000e-01,4.4985e+02,4.4747e+02,5.0943e+02,6.0915e+02,5.8938e+02,5.9231e+02,6.4881e+02,5.4904e+02
2.4000e-01,4.4985e+02,4.4709e+02,5.0934e+02,6.0902e+02,5.8928e+02,5.9266e+02,6.4863e+02,5.4889e+02
2.6000e-01,4.4986e+02,4.4668e+02,5.0925e+02,6.0889e+02,5.8918e+02,5.9303e+02,6.4844e+02,5.4874e+02
2.8000e-01,4.4988e+02,4.4626e+02,5.0915e+02,6.0874e+02,5.8908e+02,5.9342e+02,6.4824e+02,5.4857e+02
3.0000e-01,4.4990e+02,4.4581e+02,5.0905e+02,6.0859e+02,5.8897e+02,5.9382e+02,6.4803e+02,5.4840e+02
3.2000e-01,4.4993e+02,4.4535e+02,5.0894e+02,6.0843e+02,5.8886e+02,5.9425e+02,6.4781e+02,5.4822e+02
3.4000e-01,4.4998e+02,4.4487e+02,5.0883e+02,6.0826e+02,5.8874e+02,5.9469e+02,6.4757e+02,5.4804e+02
3.6000e-01,4.5006e+02,4.4445e+02,5.0872e+02,6.0809e+02,5.8862e+02,5.9510e+02,6.4734e+02,5.4784e+02
3.8000e-01,4.5017e+02,4.4407e+02,5.0860e+02,6.0791e+02,5.8850e+02,5.9550e+02,6.4709e+02,5.4764e+02
4.0000e-01,4.5031e+02,4.4375e+02,5.0847e+02,6.0772e+02,5.8838e+02,5.9586e+02,6.4683e+02,5.4744e+02
4.2000e-01,4.5048e+02,4.4348e+02,5.0835e+02,6.0753e+02,5.8826e+02,5.9621e+02,6.4657e+02,5.4722e+02
4.4000e-01,4.5068e+02,4.4325e+02,5.0822e+02,6.0733e+02,5.8814e+02,5.9654e+02,6.4630e+02,5.4701e+02
4.6000e-01,4.5090e+02,4.4307e+02,5.0808e+02,6.0713e+02,5.8802e+02,5.9685e+02,6.4602e+02,5.4678e+02
4.8000e-01,4.5115e+02,4.4294e+02,5.0794e+02,6.0692e+02,5.8790e+02,5.9713e+02,6.4574e+02,5.4655e+02
5.0000e-01,4.5142e+02,4.4285e+02,5.0780e+02,6.0671e+02,5.8779e+02,5.9740e+02,6.4545e+02,5.4632e+02
5.2000e-01,4.5172e+02,4.4280e+02,5.0766e+02,6.0649e+02,5.8769e+02,5.9765e+02,6.4515e+02,5.4608e+02
5.4000e-01,4.5203e+02,4.4279e+02,5.0751e+02,6.0627e+02,5.8759e+02,5.9789e+02,6.4485e+02,5.4583e+02
5.6000e-01,4.5237e+02,4.4282e+02,5.0736e+02,6.0604e+02,5.8750e+02,5.9810e+02,6.4454e+02,5.4558e+02
5.8000e-01,4.5273e+02,4.4289e+02,5.0721e+02,6.0581e+02,5.8742e+02,5.9831e+02,6.4423e+02,5.4533e+02
6.0000e-01,4.5310e+02,4.4300e+02,5.0706e+02,6.0557e+02,5.8736e+02,5.9849e+02,6.4391e+02,5.4507e+02
6.2000e-01,4.5349e+02,4.4315e+02,5.0690e+02,6.0533e+02,5.8730e+02,5.9867e+02,6.4358e+02,5.4481e+02
6.4000e-01,4.5390e+02,4.4334e+02,5.0674e+02,6.0509e+02,5.8725e+02,5.9882e+02,6.4326e+02,5.4455e+02
6.6000e-01,4.5433e+02,4.4356e+02,5.0658e+02,6.0484e+02,5.8722e+02,5.9897e+02,6.4293e+02,5.4428e+02
6.8000e-01,4.5477e+02,4.4381e+02,5.0642e+02,6.0459e+02,5.8720e+02,5.9910e+02,6.4259e+02,5.4401e+02
7.0000e-01,4.5522e+02,4.4410e+02,5.0626e+02,6.0434e+02,5.8719e+02,5.9922e+02,6.4225e+02,5.4374e+02
7.2000e-01,4.5568e+02,4.4443e+02,5.0609e+02,6.0409e+02,5.8719e+02,5.9933e+02,6.4191e+02,5.4346e+02
7.4000e-01,4.5615e+02,4.4479e+02,5.0593e+02,6.0383e+02,5.8720e+02,5.9943e+02,6.4157e+02,5.4318e+02
7.6000e-01,4.5664e+02,4.4517e+02,5.0576e+02,6.0357e+02,5.8721e+02,5.9952e+02,6.4122e+02,5.4290e+02
7.8000e-01,4.5713e+02,4.4556e+02,5.0559e+02,6.0331e+02,5.8721e+02,5.9960e+02,6.4088e+02,5.4262e+02
8.0000e-01,4.5764e+02,4.4598e+02,5.0542e+02,6.0305e+02,5.8721e+02,5.9967e+02,6.4053e+02,5.4234e+02
8.2000e-01,4.5815e+02,4.4641e+02,5.0526e+02,6.0278e+02,5.8720e+02,5.9973e+02,6.4017e+02,5.4205e+02
8.4000e-01,4.5868e+02,4.4686e+02,5.0509e+02,6.0252e+02,5.8719e+02,5.9978e+02,6.3982e+02,5.4176e+02
8.6000e-01,4.5921e+02,4.4732e+02,5.0492e+02,6.0225e+02,5.8718e+02,5.9983e+02,6.3946e+02,5.4147e+02
8.8000e-01,4.5975e+02,4.4780e+02,5.0475e+02,6.0198e+02,5.8716e+02,5.9986e+02,6.3911e+02,5.4118e+02
9.0000e-01,4.6029e+02,4.4829e+02,5.0458e+02,6.0172e+02,5.8715e+02,5.9989e+02,6.3875e+02,5.4089e+02
9.2000e-01,4.6084e+02,4.4880e+02,5.0441e+02,6.0145e+02,5.8713e+02,5.9992e+02,6.3839e+02,5.4060e+02
9.4000e-01,4.6139e+02,4.4933e+02,5.0424e+02,6.0118e+02,5.8710e+02,5.9994e+02,6.3803e+02,5.4031e+02
9.6000e-01,4.6194e+02,4.4986e+02,5.0407e+02,6.0091e+02,5.8708e+02,5.9995e+02,6.3767e+02,5.4001e+02
9.8000e-01,4.6250e+02,4.5041e+02,5.0390e+02,6.0064e+02,5.8705e+02,5.9995e+02,6.3732e+02,5.3972e+02
1.0000e+00,4.6305e+02,4.5097e+02,5.0373e+02,6.0037e+02,5.8703e+02,5.9996e+02,6.3696e+02,5.3943e+02
1.0200e+00,4.6361e+02,4.5155e+02,5.0356e+02,6.0010e+02,5.8700e+02,5.9995e+02,6.3660e+02,5.3913e+02
1.0400e+00,4.6416e+02,4.5214e+02,5.0340e+02,5.9983e+02,5.8697e+02,5.9994e+02,6.3624e+02,5.3884e+02
1.0600e+00,4.6472e+02,4.5274e+02,5.0323e+02,5.9956e+02,5.8694e+02,5.9993e+02,6.3588e+02,5.3855e+02
1.0800e+00,4.6526e+02,4.5336e+02,5.0306e+02,5.9930e+02,5.8690e+02,5.9992e+02,6.3553e+02,5.3825e+02
1.1000e+00,4.6581e+02,4.5399e+02,5.0290e+02,5.9903e+02,5.8687e+02,5.9990e+02,6.3517e+02,5.3796e+02
1.1200e+00,4.6634e+02,4.5463e+02,5.0274e+02,5.9877e+02,5.8684e+02,5.9988e+02,6.3482e+02,5.3767e+02
1.1400e+00,4.6688e+02,4.5528e+02,5.0257e+02,5.9850e+02,5.8680e+02,5.9985e+02,6.3446e+02,5.3737e+02
1.1600e+00,4.6741e+02,4.5593e+02,5.0241e+02,5.9824e+02,5.8677e+02,5.9983e+02,6.3411e+02,5.3708e+02
1.1800e+00,4.6795e+02,4.5658e+02,5.0225e+02,5.9798e+02,5.8672e+02,5.9980e+02,6.3376e+02,5.3679e+02
1.2000e+00,4.6849e+02,4.5723e+02,5.0209e+02,5.9772e+02,5.8668e+02,5.9976e+02,6.3341e+02,5.3650e+02
1.2200e+00,4.6903e+02,4.5787e+02,5.0193e+02,5.9746e+02,5.8664e+02,5.9973e+02,6.3306e+02,5.3622e+02
1.2400e+00,4.6957e+02,4.5852e+02,5.0178e+02,5.9721e+02,5.8659e+02,5.9970e+02,6.3272e+02,5.3593e+02
1.2600e+00,4.7012e+02,4.5915e+02,5.0162e+02,5.9696e+02,5.8654e+02,5.9966e+02,6.3237e+02,5.3564e+02
1.2800e+00,4.7066e+02,4.5979e+02,5.0147e+02,5.9670e+02,5.8649e+02,5.9962e+02,6.3203e+02,5.3536e+02
1.3000e+00,4.7121e+02,4.6042e+02,5.0132e+02,5.9646e+02,5.8644e+02,5.9958e+02,6.3169e+02,5.3508e+02
1.3200e+00,4.7176e+02,4.6104e+02,5.0116e+02,5.9621e+02,5.8639e+02,5.9954e+02,6.3135e+02,5.3479e+02
1.3400e+00,4.7231e+02,4.6166e+02,5.0102e+02,5.9596e+02,5.8633e+02,5.9950e+02,6.3102e+02,5.3451e+02
1.3600e+00,4.7286e+02,4.6228e+02,5.0087e+02,5.9572e+02,5.8628e+02,5.9946e+02,6.3068e+02,5.3423e+02
1.3800e+00,4.7342e+02,4.6290e+02,5.0072e+02,5.9548e+02,5.8623e+02,5.9942e+02,6.3035e+02,5.3396e+02
1.4000e+00,4.7397e+02,4.6351e+02,5.0058e+02,5.9525e+02,5.8618e+02,5.9938e+02,6.3003e+02,5.3368e+02
1.4200e+00,4.7453e+02,4.6411e+02,5.0043e+02,5.9501e+02,5.8613e+02,5.9934e+02,6.2970e+02,5.3341e+02
1.4400e+00,4.7509e+02,4.6471e+02,5.0029e+02,5.9478e+02,5.8608e+02,5.9930e+02,6.2938e+02,5.3314e+02
1.4600e+00,4.7565e+02,4.6531e+02,5.0015e+02,5.9455e+02,5.8603e+02,5.9926e+02,6.2906e+02,5.3287e+02
1.4800e+00,4.7621e+02,4.6590e+02,5.0001e+02,5.9433e+02,5.8598e+02,5.9922e+02,6.2874e+02,5.3260e+02
1.5000e+00,4.7677e+02,4.6649e+02,4.9988e+02,5.9411e+02,5.8593e+02,5.9918e+02,6.2843e+02,5.3233e+02
1.5200e+00,4.7734e+02,4.6708e+02,4.9974e+02,5.9389e+02,5.8589e+02,5.9914e+02,6.2812e+02,5.3207e+02
1.5400e+00,4.7790e+02,4.6766e+02,4.9961e+02,5.9367e+02,5.8584e+02,5.9911e+02,6.2781e+02,5.3181e+02
1.5600e+00,4.7846e+02,4.6823e+02,4.9948e+02,5.9346e+02,5.8580e+02,5.9907e+02,6.2750e+02,5.3155e+02
1.5800e+00,4.7902e+02,4.6879e+02,4.9935e+02,5.9325e+02,5.8576e+02,5.9903e+02,6.2720e+02,5.3129e+02
1.6000e+00,4.7957e+02,4.6935e+02,4.9922e+02,5.9304e+02,5.8571e+02,5.9900e+02,6.2690e+02,5.3104e+02
1.6200e+00,4.8011e+02,4.6990e+02,4.9910e+02,5.9284e+02,5.8566e+02,5.9896e+02,6.2661e+02,5.3078e+02
1.6400e+00,4.8064e+02,4.7043e+02,4.9897e+02,5.9264e+02,5.8561e+02,5.9893e+02,6.2631e+02,5.3053e+02
1.6600e+00,4.8117e+02,4.7096e+02,4.9885e+02,5.9244e+02,5.8557e+02,5.9890e+02,6.2602e+02,5.3028e+02
1.6800e+00,4.8169e+02,4.7148e+02,4.9873e+02,5.9224e+02,5.8552e+02,5.9887e+02,6.2574e+02,5.3003e+02
1.7000e+00,4.8220e+02,4.7199e+02,4.9861e+02,5.9205e+02,5.8547e+02,5.9884e+02,6.2545e+02,5.2979e+02
1.7200e+00,4.8271e+02,4.7249e+02,4.9849e+02,5.9187e+02,5.8542e+02,5.9882e+02,6.2518e+02,5.2955e+02
1.7400e+00,4.8321e+02,4.7298e+02,4.9837e+02,5.9168e+02,5.8537e+02,5.9879e+02,6.2490e+02,5.2931e+02
1.7600e+00,4.8370e+02,4.7345e+02,4.9826e+02,5.9150e+02,5.8532e+02,5.9877e+02,6.2463e+02,5.2907e+02
1.7800e+00,4.8419e+02,4.7392e+02,4.9815e+02,5.9133e+02,5.8527e+02,5.9875e+02,6.2436e+02,5.2884e+02
1.8000e+00,4.8467e+02,4.7438e+02,4.9804e+02,5.9115e+02,5.8522e+02,5.9872e+02,6.2409e+02,5.2860e+02
1.8200e+00,4.8514e+02,4.7483e+02,4.9793e+02,5.9098e+02,5.8517e+02,5.9871e+02,6.2383e+02,5.2837e+02
1.8400e+00,4.8560e+02,4.7527e+02,4.9782e+02,5.9081e+02,5.8512e+02,5.9869e+02,6.2357e+02,5.2814e+02
1.8600e+00,4.8606e+02,4.7570e+02,4.9771e+02,5.9065e+02,5.8507e+02,5.9867e+02,6.2332e+02,5.2792e+02
1.8800e+00,4.8651e+02,4.7612e+02,4.9761e+02,5.9049e+02,5.8503e+02,5.9866e+02,6.2306e+02,5.2769e+02
1.9000e+00,4.8696e+02,4.7652e+02,4.9750e+02,5.9033e+02,5.8498e+02,5.9865e+02,6.2281e+02,5.2747e+02
1.9200e+00,4.8739e+02,4.7692e+02,4.9740e+02,5.9018e+02,5.8494e+02,5.9864e+02,6.2257e+02,5.2725e+02
1.9400e+00,4.8782e+02,4.7730e+02,4.9730e+02,5.9003e+02,5.8489e+02,5.9863e+02,6.2233e+02,5.2704e+02
1.9600e+00,4.8825e+02,4.7768e+02,4.9720e+02,5.8988e+02,5.8485e+02,5.9863e+02,6.2209e+02,5.2682e+02
1.9800e+00,4.8866e+02,4.7805e+02,4.9710e+02,5.8974e+02,5.8480e+02,5.9862e+02,6.2185e+02,5.2661e+02
2.0000e+00,4.8907e+02,4.7841e+02,4.9701e+02,5.8960e+02,5.8476e+02,5.9862e+02,6.2162e+02,5.2640e+02
2.0200e+00,4.8948e+02,4.7877e+02,4.9691e+02,5.8946e+02,5.8472e+02,5.9862e+02,6.2139e+02,5.2619e+02
2.0400e+00,4.8987e+02,4.7911e+02,4.9682e+02,5.8932e+02,5.8468e+02,5.9862e+02,6.2117e+02,5.2599e+02
2.0600e+00,4.9026e+02,4.7945e+02,4.9673e+02,5.8919e+02,5.8464e+02,5.9863e+02,6.2095e+02,5.2578e+02
2.0800e+00,4.9064e+02,4.7979e+02,4.9664e+02,5.8907e+02,5.8460e+02,5.9863e+02,6.2073e+02,5.2558e+02
2.1000e+00,4.9102e+02,4.8011e+02,4.9655e+02,5.8894e+02,5.8456e+02,5.9864e+02,6.2051e+02,5.2539e+02
2.1200e+00,4.9138e+02,4.8043e+02,4.9646e+02,5.8882e+02,5.8453e+02,5.9865e+02,6.2030e+02,5.2519e+02
2.1400e+00,4.9175e+02,4.8074e+02,4.9637e+02,5.8870e+02,5.8449e+02,5.9866e+02,6.2009e+02,5.2500e+02
2.1600e+00,4.9210e+02,4.8104e+02,4.9628e+02,5.8858e+02,5.8446e+02,5.9867e+02,6.1989e+02,5.2480e+02
2.1800e+00,4.9245e+02,4.8133e+02,4.9620e+02,5.8847e+02,5.8442e+02,5.9868e+02,6.1969e+02,5.2461e+02
2.2000e+00,4.9279e+02,4.8162e+02,4.9611e+02,5.8836e+02,5.8439e+02,5.9870e+02,6.1949e+02,5.2443e+02
2.2200e+00,4.9313e+02,4.8190e+02,4.9603e+02,5.8825e+02,5.8436e+02,5.9872e+02,6.1929e+02,5.2424e+02
2.2400e+00,4.9346e+02,4.8217e+02,4.9595e+02,5.8815e+02,5.8433e+02,5.9874e+02,6.1910e+02,5.2406e+02
2.2600e+00,4.9378e+02,4.8243e+02,4.9587e+02,5.8804e+02,5.8430e+02,5.9876e+02,6.1891e+02,5.2388e+02
2.2800e+00,4.9409e+02,4.8269e+02,4.9579e+02,5.8795e+02,5.8428e+02,5.9878e+02,6.1872e+02,5.2370e+02
2.3000e+00,4.9441e+02,4.8294e+02,4.9571e+02,5.8785e+02,5.8425e+02,5.9881e+02,6.1854e+02,5.2352e+02
2.3200e+00,4.9471e+02,4.8318e+02,4.9563e+02,5.8775e+02,5.8423e+02,5.9883e+02,6.1836e+02,5.2335e+02
2.3400e+00,4.9501e+02,4.8342e+02,4.9556e+02,5.8766e+02,5.8420e+02,5.9886e+02,6.1818e+02,5.2317e+02
2.3600e+00,4.9530e+02,4.8365e+02,4.9548e+02,5.8758e+02,5.8418e+02,5.9889e+02,6.1801e+02,5.2300e+02
2.3800e+00,4.9559e+02,4.8387e+02,4.9541e+02,5.8749e+02,5.8416e+02,5.9892e+02,6.1784e+02,5.2283e+02
2.4000e+00,4.9587e+02,4.8409e+02,4.9533e+02,5.8741e+02,5.8414e+02,5.9896e+02,6.1767e+02,5.2267e+02
2.4200e+00,4.9614e+02,4.8430e+02,4.9526e+02,5.8732e+02,5.8412e+02,5.9899e+02,6.1750e+02,5.2250e+02
2.4400e+00,4.9641e+02,4.8451e+02,4.9519e+02,5.8725e+02,5.8411e+02,5.9903e+02,6.1734e+02,5.2234e+02
2.4600e+00,4.9668e+02,4.8471e+02,4.9512e+02,5.8717e+02,5.8409e+02,5.9906e+02,6.1718e+02,5.2218e+02
2.4800e+00,4.9694e+02,4.8490e+02,4.9505e+02,5.8709e+02,5.8408e+02,5.9910e+02,6.1702e+02,5.2202e+02
2.5000e+00,4.9719e+02,4.8509e+02,4.9498e+02,5.8702e+02,5.8406e+02,5.9914e+02,6.1687e+02,5.2186e+02
2.5200e+00,4.9744e+02,4.8528e+02,4.9491e+02,5.8695e+02,5.8405e+02,5.9918e+02,6.1672e+02,5.2171e+02
2.5400e+00,4.9769e+02,4.8546e+02,4.9484e+02,5.8689e+02,5.8404e+02,5.9923e+02,6.1657e+02,5.2155e+02
2.5600e+00,4.9792e+02,4.8563e+02,4.9477e+02,5.8682e+02,5.8403e+02,5.9927e+02,6.1642e+02,5.2140e+02
2.5800e+00,4.9816e+02,4.8580e+02,4.9471e+02,5.8676e+02,5.8402e+02,5.9932e+02,6.1628e+02,5.2125e+02
2.6000e+00,4.9839e+02,4.8596e+02,4.9464e+02,5.8670e+02,5.8401e+02,5.9936e+02,6.1614e+02,5.2110e+02
2.6200e+00,4.9861e+02,4.8612e+02,4.9457e+02,5.8664e+02,5.8400e+02,5.9941e+02,6.1600e+02,5.2096e+02
2.6400e+00,4.9883e+02,4.8627e+02,4.9451e+02,5.8658e+02,5.8399e+02,5.9946e+02,6.1586e+02,5.2081e+02
2.6600e+00,4.9905e+02,4.8642e+02,4.9445e+02,5.8653e+02,5.8399e+02,5.9951e+02,6.1573e+02,5.2067e+02
2.6800e+00,4.9926e+02,4.8656e+02,4.9438e+02,5.8647e+02,5.8398e+02,5.9956e+02,6.1559e+02,5.2053e+02
2.7000e+00,4.9946e+02,4.8670e+02,4.9432e+02,5.8642e+02,5.8398e+02,5.9961e+02,6.1546e+02,5.2039e+02
2.7200e+00,4.9966e+02,4.8684e+02,4.9426e+02,5.8637e+02,5.8398e+02,5.9967e+02,6.1534e+02,5.2025e+02
2.7400e+00,4.9986e+02,4.8697e+02,4.9420e+02,5.8633e+02,5.8398e+02,5.9972e+02,6.1521e+02,5.2012e+02
2.7600e+00,5.0005e+02,4.8709e+02,4.9414e+02,5.8628e+02,5.8397e+02,5.9978e+02,6.1509e+02,5.1998e+02
2.7800e+00,5.0024e+02,4.8722e+02,4.9408e+02,5.8624e+02,5.8397e+02,5.9983e+02,6.1497e+02,5.1985e+02
2.8000e+00,5.0043e+02,4.8733e+02,4.9402e+02,5.8619e+02,5.8397e+02,5.9989e+02,6.1485e+02,5.1972e+02
2.8200e+00,5.0061e+02,4.8745e+02,4.9396e+02,5.8615e+02,5.8398e+02,5.9995e+02,6.1473e+02,5.1959e+02
2.8400e+00,5.0079e+02,4.8756e+02,4.9390e+02,5.8611e+02,5.8398e+02,6.0000e+02,6.1462e+02,5.1946e+02
2.8600e+00,5.0096e+02,4.8766e+02,4.9384e+02,5.8608e+02,5.8398e+02,6.0006e+02,6.1451e+02,5.1934e+02
2.8800e+00,5.0113e+02,4.8776e+02,4.9379e+02,5.8604e+02,5.8399e+02,6.0012e+02,6.1440e+02,5.1921e+02
2.9000e+00,5.0130e+02,4.8786e+02,4.9373e+02,5.8600e+02,5.8399e+02,6.0019e+02,6.1429e+02,5.1909e+02
2.9200e+00,5.0146e+02,4.8795e+02,4.9367e+02,5.8597e+02,5.8400e+02,6.0025e+02,6.1418e+02,5.1897e+02
2.9400e+00,5.0162e+02,4.8805e+02,4.9362e+02,5.8594e+02,5.8400e+02,6.0031e+02,6.1408e+02,5.1885e+02
2.9600e+00,5.0177e+02,4.8813e+02,4.9356e+02,5.8591e+02,5.8401e+02,6.0037e+02,6.1398e+02,5.1873e+02
2.9800e+00,5.0193e+02,4.8822e+02,4.9351e+02,5.8588e+02,5.8402e+02,6.0044e+02,6.1388e+02,5.1861e+02
3.0000e+00,5.0207e+02,4.8830e+02,4.9346e+02,5.8585e+02,5.8403e+02,6.0050e+02,6.1378e+02,5.1850e+02
3.0200e+00,5.0222e+02,4.8837e+02,4.9340e+02,5.8583e+02,5.8404e+02,6.0056e+02,6.1368e+02,5.1838e+02
3.0400e+00,5.0236e+02,4.8845e+02,4.9335e+02,5.8580e+02,5.8405e+02,6.0063e+02,6.1359e+02,5.1827e+02
3.0600e+00,5.0250e+02,4.8852e+02,4.9330e+02,5.8578e+02,5.8406e+02,6.0069e+02,6.1349e+02,5.1816e+02
3.0800e+00,5.0264e+02,4.8859e+02,4.9324e+02,5.8575e+02,5.8407e+02,6.0076e+02,6.1340e+02,5.1805e+02
3.1000e+00,5.0277e+02,4.8865e+02,4.9319e+02,5.8573e+02,5.8408e+02,6.0083e+02,6.1331e+02,5.1794e+02
3.1200e+00,5.0290e+02,4.8872e+02,4.9314e+02,5.8571e+02,5.8409e+02,6.0089e+02,6.1323e+02,5.1783e+02
3.1400e+00,5.0303e+02,4.8878e+02,4.9309e+02,5.8569e+02,5.8410e+02,6.0096e+02,6.1314e+02,5.1773e+02
3.1600e+00,5.0316e+02,4.8883e+02,4.9304e+02,5.8567e+02,5.8412e+02,6.0103e+02,6.1305e+02,5.1762e+02
3.1800e+00,5.0328e+02,4.8889e+02,4.9299e+02,5.8566e+02,5.8413e+02,6.0110e+02,6.1297e+02,5.1752e+02
3.2000e+00,5.0340e+02,4.8894e+02,4.9294e+02,5.8564e+02,5.8415e+02,6.0116e+02,6.1289e+02,5.1741e+02
3.2200e+00,5.0352e+02,4.8899e+02,4.9289e+02,5.8562e+02,5.8416e+02,6.0123e+02,6.1281e+02,5.1731e+02
3.2400e+00,5.0363e+02,4.8903e+02,4.9284e+02,5.8561e+02,5.8418e+02,6.0130e+02,6.1273e+02,5.1721e+02
3.2600e+00,5.0375e+02,4.8908e+02,4.9280e+02,5.8559e+02,5.8419e+02,6.0137e+02,6.1265e+02,5.1712e+02
3.2800e+00,5.0386e+02,4.8912e+02,4.9275e+02,5.8558e+02,5.8421e+02,6.0144e+02,6.1258e+02,5.1702e+02
3.3000e+00,5.0396e+02,4.8916e+02,4.9270e+02,5.8557e+02,5.8423e+02,6.0151e+02,6.1250e+02,5.1692e+02
3.3200e+00,5.0407e+02,4.8920e+02,4.9266e+02,5.8556e+02,5.8424e+02,6.0158e+02,6.1243e+02,5.1683e+02
3.3400e+00,5.0417e+02,4.8924e+02,4.9261e+02,5.8555e+02,5.8426e+02,6.0164e+02,6.1236e+02,5.1673e+02
3.3600e+00,5.0427e+02,4.8927e+02,4.9256e+02,5.8554e+02,5.8428e+02,6.0171e+02,6.1229e+02,5.1664e+02
3.3800e+00,5.0437e+02,4.8930e+02,4.9252e+02,5.8553e+02,5.8430e+02,6.0178e+02,6.1222e+02,5.1655e+02
3.4000e+00,5.0447e+02,4.8933e+02,4.9247e+02,5.8552e+02,5.8432e+02,6.0185e+02,6.1215e+02,5.1646e+02
3.4200e+00,5.0456e+02,4.8936e+02,4.9243e+02,5.8551e+02,5.8434e+02,6.0192e+02,6.1208e+02,5.1637e+02
3.4400e+00,5.0466e+02,4.8939e+02,4.9238e+02,5.8551e+02,5.8436e+02,6.0199e+02,6.1202e+02,5.1628e+02
3.4600e+00,5.0475e+02,4.8941e+02,4.9234e+02,5.8550e+02,5.8438e+02,6.0206e+02,6.1195e+02,5.1620e+02
3.4800e+00,5.0484e+02,4.8943e+02,4.9230e+02,5.8550e+02,5.8440e+02,6.0213e+02,6.1189e+02,5.1611e+02
3.5000e+00,5.0492e+02,4.8945e+02,4.9225e+02,5.8549e+02,5.8443e+02,6.0220e+02,6.1182e+02,5.1603e+02
3.5200e+00,5.0501e+02,4.8947e+02,4.9221e+02,5.8549e+02,5.8445e+02,6.0226e+02,6.1176e+02,5.1594e+02
3.5400e+00,5.0509e+02,4.8949e+02,4.9217e+02,5.8548e+02,5.8447e+02,6.0233e+02,6.1170e+02,5.1586e+02
3.5600e+00,5.0517e+02,4.8951e+02,4.9213e+02,5.8548e+02,5.8450e+02,6.0240e+02,6.1164e+02,5.1578e+02
3.5800e+00,5.0525e+02,4.8953e+02,4.9208e+02,5.8548e+02,5.8452e+02,6.0247e+02,6.1159e+02,5.1570e+02
3.6000e+00,5.0533e+02,4.8954e+02,4.9204e+02,5.8548e+02,5.8455e+02,6.0254e+02,6.1153e+02,5.1562e+02
3.6200e+00,5.0541e+02,4.8955e+02,4.9200e+02,5.8547e+02,5.8457e+02,6.0261e+02,6.1147e+02,5.1554e+02
3.6400e+00,5.0548e+02,4.8956e+02,4.9196e+02,5.8547e+02,5.8459e+02,6.0267e+02,6.1142e+02,5.1547e+02
3.6600e+00,5.0556e+02,4.8957e+02,4.9192e+02,5.8547e+02,5.8462e+02,6.0274e+02,6.1137e+02,5.1539e+02
3.6800e+00,5.0563e+02,4.8958e+02,4.9188e+02,5.8547e+02,5.8464e+02,6.0281e+02,6.1131e+02,5.1532e+02
3.7000e+00,5.0570e+02,4.8959e+02,4.9184e+02,5.8547e+02,5.8467e+02,6.0287e+02,6.1126e+02,5.1524e+02
3.7200e+00,5.0577e+02,4.8960e+02,4.9180e+02,5.8547e+02,5.8469e+02,6.0294e+02,6.1121e+02,5.1517e+02
3.7400e+00,5.0584e+02,4.8960e+02,4.9177e+02,5.8547e+02,5.8471e+02,6.0301e+02,6.1116e+02,5.1510e+02
3.7600e+00,5.0590e+02,4.8961e+02,4.9173e+02,5.8548e+02,5.8474e+02,6.0307e+02,6.1111e+02,5.1502e+02
3.7800e+00,5.0597e+02,4.8961e+02,4.9169e+02,5.8548e+02,5.8476e+02,6.0314e+02,6.1106e+02,5.1495e+02
3.8000e+00,5.0603e+02,4.8962e+02,4.9165e+02,5.8548e+02,5.8479e+02,6.0320e+02,6.1101e+02,5.1488e+02
3.8200e+00,5.0609e+02,4.8962e+02,4.9162e+02,5.8548e+02,5.8481e+02,6.0327e+02,6.1097e+02,5.1482e+02
3.8400e+00,5.0615e+02,4.8962e+02,4.9158e+02,5.8548e+02,5.8483e+02,6.0333e+02,6.1092e+02,5.1475e+02
3.8600e+00,5.0621e+02,4.8962e+02,4.9154e+02,5.8549e+02,5.8486e+02,6.0340e+02,6.1087e+02,5.1468e+02
3.8800e+00,5.0627e+02,4.8962e+02,4.9151e+02,5.8549e+02,5.8488e+02,6.0346e+02,6.1083e+02,5.1462e+02
3.9000e+00,5.0633e+02,4.8962e+02,4.9147e+02,5.8549e+02,5.8491e+02,6.0352e+02,6.1079e+02,5.1455e+02
3.9200e+00,5.0639e+02,4.8962e+02,4.9144e+02,5.8550e+02,5.8493e+02,6.0358e+02,6.1074e+02,5.1449e+02
3.9400e+00,5.0644e+02,4.8962e+02,4.9140e+02,5.8550e+02,5.8495e+02,6.0365e+02,6.1070e+02,5.1442e+02
3.9600e+00,5.0650e+02,4.8961e+02,4.9137e+02,5.8551e+02,5.8498e+02,6.0371e+02,6.1066e+02,5.1436e+02
3.9800e+00,5.0655e+02,4.8961e+02,4.9133e+02,5.8551e+02,5.8500e+02,6.0377e+02,6.1062e+02,5.1430e+02
4.0000e+00,5.0660e+02,4.8960e+02,4.9130e+02,5.8552e+02,5.8502e+02,6.0383e+02,6.1058e+02,5.1424e+02
4.0200e+00,5.0665e+02,4.8960e+02,4.9127e+02,5.8552e+02,5.8505e+02,6.0389e+02,6.1054e+02,5.1418e+02
4.0400e+00,5.0670e+02,4.8959e+02,4.9123e+02,5.8553e+02,5.8507e+02,6.0395e+02,6.1050e+02,5.1412e+02
4.0600e+00,5.0675e+02,4.8959e+02,4.9120e+02,5.8553e+02,5.8509e+02,6.0401e+02,6.1046e+02,5.1406e+02
4.0800e+00,5.0680e+02,4.8958e+02,4.9117e+02,5.8554e+02,5.8511e+02,6.0407e+02,6.1042e+02,5.1400e+02
4.1000e+00,5.0685e+02,4.8958e+02,4.9114e+02,5.8554e+02,5.8514e+02,6.0413e+02,6.1039e+02,5.1395e+02
4.1200e+00,5.0690e+02,4.8957e+02,4.9111e+02,5.8555e+02,5.8516e+02,6.0419e+02,6.1035e+02,5.1389e+02
4.1400e+00,5.0694e+02,4.8956e+02,4.9108e+02,5.8555e+02,5.8518e+02,6.0424e+02,6.1031e+02,5.1383e+02
4.1600e+00,5.0699e+02,4.8955e+02,4.9105e+02,5.8556e+02,5.8520e+02,6.0430e+02,6.1028e+02,5.1378e+02
4.1800e+00,5.0703e+02,4.8954e+02,4.9102e+02,5.8557e+02,5.8523e+02,6.0436e+02,6.1024e+02,5.1373e+02
4.2000e+00,5.0707e+02,4.8954e+02,4.9099e+02,5.8557e+02,5.8525e+02,6.0441e+02,6.1021e+02,5.1367e+02
4.2200e+00,5.0712e+02,4.8953e+02,4.9096e+02,5.8558e+02,5.8527e+02,6.0447e+02,6.1017e+02,5.1362e+02
4.2400e+00,5.0716e+02,4.8952e+02,4.9093e+02,5.8559e+02,5.8529e+02,6.0452e+02,6.1014e+02,5.1357e+02
4.2600e+00,5.0720e+02,4.8951e+02,4.9090e+02,5.8559e+02,5.8531e+02,6.0458e+02,6.1011e+02,5.1352e+02
4.2800e+00,5.0724e+02,4.8950e+02,4.9087e+02,5.8560e+02,5.8534e+02,6.0463e+02,6.1008e+02,5.1347e+02
4.3000e+00,5.0728e+02,4.8949e+02,4.9084e+02,5.8561e+02,5.8536e+02,6.0468e+02,6.1005e+02,5.1342e+02
4.3200e+00,5.0732e+02,4.8948e+02,4.9081e+02,5.8561e+02,5.8538e+02,6.0474e+02,6.1001e+02,5.1337e+02
4.3400e+00,5.0736e+02,4.8947e+02,4.9079e+02,5.8562e+02,5.8540e+02,6.0479e+02,6.0998e+02,5.1332e+02
4.3600e+00,5.0740e+02,4.8946e+02,4.9076e+02,5.8563e+02,5.8542e+02,6.0484e+02,6.0995e+02,5.1327e+02
4.3800e+00,5.0743e+02,4.8945e+02,4.9073e+02,5.8563e+02,5.8544e+02,6.0489e+02,6.0992e+02,5.1323e+02
4.4000e+00,5.0747e+02,4.8944e+02,4.9071e+02,5.8564e+02,5.8546e+02,6.0494e+02,6.0989e+02,5.1318e+02
4.4200e+00,5.0750e+02,4.8942e+02,4.9068e+02,5.8565e+02,5.8548e+02,6.0499e+02,6.0986e+02,5.1314e+02
4.4400e+00,5.0754e+02,4.8941e+02,4.9065e+02,5.8565e+02,5.8550e+02,6.0504e+02,6.0984e+02,5.1309e+02
4.4600e+00,5.0757e+02,4.8940e+02,4.9063e+02,5.8566e+02,5.8552e+02,6.0509e+02,6.0981e+02,5.1305e+02
4.4800e+00,5.0761e+02,4.8939e+02,4.9060e+02,5.8567e+02,5.8554e+02,6.0514e+02,6.0978e+02,5.1300e+02
4.5000e+00,5.0764e+02,4.8938e+02,4.9058e+02,5.8568e+02,5.8556e+02,6.0518e+02,6.0975e+02,5.1296e+02
4.5200e+00,5.0768e+02,4.8937e+02,4.9055e+02,5.8568e+02,5.8558e+02,6.0523e+02,6.0973e+02,5.1292e+02
4.5400e+00,5.0771e+02,4.8936e+02,4.9053e+02,5.8569e+02,5.8560e+02,6.0528e+02,6.0970e+02,5.1288e+02
4.5600e+00,5.0774e+02,4.8934e+02,4.9051e+02,5.8570e+02,5.8562e+02,6.0532e+02,6.0967e+02,5.1283e+02
4.5800e+00,5.0777e+02,4.8933e+02,4.9048e+02,5.8571e+02,5.8564e+02,6.0537e+02,6.0965e+02,5.1279e+02
4.6000e+00,5.0780e+02,4.8932e+02,4.9046e+02,5.8571e+02,5.8566e+02,6.0541e+02,6.0962e+02,5.1275e+02
4.6200e+00,5.0783e+02,4.8931e+02,4.9044e+02,5.8572e+02,5.8568e+02,6.0546e+02,6.0960e+02,5.1271e+02
4.6400e+00,5.0786e+02,4.8930e+02,4.9041e+02,5.8573e+02,5.8569e+02,6.0550e+02,6.0957e+02,5.1268e+02
4.6600e+00,5.0789e+02,4.8929e+02,4.9039e+02,5.8574e+02,5.8571e+02,6.0554e+02,6.0955e+02,5.1264e+02
4.6800e+00,5.0792e+02,4.8928e+02,4.9037e+02,5.8574e+02,5.8573e+02,6.0559e+02,6.0952e+02,5.1260e+02
4.7000e+00,5.0795e+02,4.8926e+02,4.9035e+02,5.8575e+02,5.8575e+02,6.0563e+02,6.0950e+02,5.1256e+02
4.7200e+00,5.0798e+02,4.8925e+02,4.9033e+02,5.8576e+02,5.8576e+02,6.0567e+02,6.0948e+02,5.1253e+02
4.7400e+00,5.0801e+02,4.8924e+02,4.9030e+02,5.8576e+02,5.8578e+02,6.0571e+02,6.0945e+02,5.1249e+02
4.7600e+00,5.0803e+02,4.8923e+02,4.9028e+02,5.8577e+02,5.8580e+02,6.0575e+02,6.0943e+02,5.1245e+02
4.7800e+00,5.0806e+02,4.8922e+02,4.9026e+02,5.8578e+02,5.8581e+02,6.0579e+02,6.0941e+02,5.1242e+02
4.8000e+00,5.0809e+02,4.8921e+02,4.9024e+02,5.8579e+02,5.8583e+02,6.0583e+02,6.0939e+02,5.1238e+02
4.8200e+00,5.0811e+02,4.8919e+02,4.9022e+02,5.8579e+02,5.8584e+02,6.0587e+02,6.0937e+02,5.1235e+02
4.8400e+00,5.0814e+02,4.8918e+02,4.9020e+02,5.8580e+02,5.8586e+02,6.0590e+02,6.0934e+02,5.1232e+02
4.8600e+00,5.0817e+02,4.8917e+02,4.9018e+02,5.8581e+02,5.8587e+02,6.0594e+02,6.0932e+02,5.1228e+02
4.8800e+00,5.0819e+02,4.8916e+02,4.9016e+02,5.8581e+02,5.8589e+02,6.0598e+02,6.0930e+02,5.1225e+02
4.9000e+00,5.0822e+02,4.8915e+02,4.9015e+02,5.8582e+02,5.8590e+02,6.0601e+02,6.0928e+02,5.1222e+02
4.9200e+00,5.0824e+02,4.8914e+02,4.9013e+02,5.8583e+02,5.8592e+02,6.0605e+02,6.0926e+02,5.1219e+02
4.9400e+00,5.0826e+02,4.8913e+02,4.9011e+02,5.8583e+02,5.8593e+02,6.0609e+02,6.0924e+02,5.1216e+02
4.9600e+00,5.0829e+02,4.8912e+02,4.9009e+02,5.8584e+02,5.8595e+02,6.0612e+02,6.0922e+02,5.1213e+02
4.9800e+00,5.0831e+02,4.8911e+02,4.9007e+02,5.8585e+02,5.8596e+02,6.0615e+02,6.0920e+02,5.1210e+02
5.0000e+00,5.0834e+02,4.8910e+02,4.9006e+02,5.8585e+02,5.8598e+02,6.0619e+02,6.0918e+02,5.1207e+02
5.0200e+00,5.0836e+02,4.8909e+02,4.9004e+02,5.8586e+02,5.8599e+02,6.0622e+02,6.0916e+02,5.1204e+02
5.0400e+00,5.0838e+02,4.8908e+02,4.9002e+02,5.8587e+02,5.8600e+02,6.0625e+02,6.0914e+02,5.1201e+02
5.0600e+00,5.0840e+02,4.8907e+02,4.9000e+02,5.8587e+02,5.8602e+02,6.0629e+02,6.0913e+02,5.1198e+02
5.0800e+00,5.0843e+02,4.8906e+02,4.8999e+02,5.8588e+02,5.8603e+02,6.0632e+02,6.0911e+02,5.1195e+02
5.1000e+00,5.0845e+02,4.8905e+02,4.8997e+02,5.8589e+02,5.8604e+02,6.0635e+02,6.0909e+02,5.1192e+02
5.1200e+00,5.0847e+02,4.8904e+02,4.8996e+02,5.8589e+02,5.8605e+02,6.0638e+02,6.0907e+02,5.1190e+02
5.1400e+00,5.0849e+02,4.8903e+02,4.8994e+02,5.8590e+02,5.8607e+02,6.0641e+02,6.0905e+02,5.1187e+02
5.1600e+00,5.0851e+02,4.8902e+02,4.8992e+02,5.8591e+02,5.8608e+02,6.0644e+02,6.0904e+02,5.1184e+02
5.1800e+00,5.0853e+02,4.8901e+02,4.8991e+02,5.8591e+02,5.8609e+02,6.0647e+02,6.0902e+02,5.1182e+02
5.2000e+00,5.0855e+02,4.8900e+02,4.8989e+02,5.8592e+02,5.8610e+02,6.0650e+02,6.0900e+02,5.1179e+02
5.2200e+00,5.0857e+02,4.8899e+02,4.8988e+02,5.8592e+02,5.8611e+02,6.0653e+02,6.0899e+02,5.1177e+02
5.2400e+00,5.0859e+02,4.8898e+02,4.8987e+02,5.8593e+02,5.8612e+02,6.0655e+02,6.0897e+02,5.1174e+02
5.2600e+00,5.0861e+02,4.8897e+02,4.8985e+02,5.8594e+02,5.8614e+02,6.0658e+02,6.0895e+02,5.1172e+02
5.2800e+00,5.0863e+02,4.8896e+02,4.8984e+02,5.8594e+02,5.8615e+02,6.0661e+02,6.0894e+02,5.1169e+02
5.3000e+00,5.0865e+02,4.8896e+02,4.8982e+02,5.8595e+02,5.8616e+02,6.0663e+02,6.0892e+02,5.1167e+02
5.3200e+00,5.0867e+02,4.8895e+02,4.8981e+02,5.8595e+02,5.8617e+02,6.0666e+02,6.0890e+02,5.1165e+02
5.3400e+00,5.0869e+02,4.8894e+02,4.8980e+02,5.8596e+02,5.8618e+02,6.0668e+02,6.0889e+02,5.1162e+02
5.3600e+00,5.0871e+02,4.8893e+02,4.8978e+02,5.8597e+02,5.8619e+02,6.0671e+02,6.0887e+02,5.1160e+02
5.3800e+00,5.0873e+02,4.8892e+02,4.8977e+02,5.8597e+02,5.8620e+02,6.0673e+02,6.0886e+02,5.1158e+02
5.4000e+00,5.0874e+02,4.8892e+02,4.8976e+02,5.8598e+02,5.8621e+02,6.0676e+02,6.0884e+02,5.1156e+02
5.4200e+00,5.0876e+02,4.8891e+02,4.8974e+02,5.8598e+02,5.8622e+02,6.0678e+02,6.0883e+02,5.1154e+02
5.4400e+00,5.0878e+02,4.8890e+02,4.8973e+02,5.8599e+02,5.8623e+02,6.0681e+02,6.0881e+02,5.1152e+02
5.4600e+00,5.0880e+02,4.8889e+02,4.8972e+02,5.8599e+02,5.8624e+02,6.0683e+02,6.0880e+02,5.1149e+02
5.4800e+00,5.0881e+02,4.8889e+02,4.8971e+02,5.8600e+02,5.8625e+02,6.0685e+02,6.0879e+02,5.1147e+02
5.5000e+00,5.0883e+02,4.8888e+02,4.8970e+02,5.8600e+02,5.8625e+02,6.0687e+02,6.0877e+02,5.1145e+02
5.5200e+00,5.0885e+02,4.8887e+02,4.8969e+02,5.8601e+02,5.8626e+02,6.0689e+02,6.0876e+02,5.1143e+02
5.5400e+00,5.0886e+02,4.8887e+02,4.8967e+02,5.8601e+02,5.8627e+02,6.0692e+02,6.0874e+02,5.1142e+02
5.5600e+00,5.0888e+02,4.8886e+02,4.8966e+02,5.8602e+02,5.8628e+02,6.0694e+02,6.0873e+02,5.1140e+02
5.5800e+00,5.0890e+02,4.8885e+02,4.8965e+02,5.8602e+02,5.8629e+02,6.0696e+02,6.0872e+02,5.1138e+02
5.6000e+00,5.0891e+02,4.8885e+02,4.8964e+02,5.8603e+02,5.8630e+02,6.0698e+02,6.0870e+02,5.1136e+02
5.6200e+00,5.0893e+02,4.8884e+02,4.8963e+02,5.8603e+02,5.8630e+02,6.0700e+02,6.0869e+02,5.1134e+02
5.6400e+00,5.0895e+02,4.8883e+02,4.8962e+02,5.8604e+02,5.8631e+02,6.0702e+02,6.0868e+02,5.1132e+02
5.6600e+00,5.0896e+02,4.8883e+02,4.8961e+02,5.8604e+02,5.8632e+02,6.0704e+02,6.0867e+02,5.1130e+02
5.6800e+00,5.0898e+02,4.8882e+02,4.8960e+02,5.8605e+02,5.8633e+02,6.0705e+02,6.0865e+02,5.1129e+02
5.7000e+00,5.0899e+02,4.8882e+02,4.8959e+02,5.8605e+02,5.8633e+02,6.0707e+02,6.0864e+02,5.1127e+02
5.7200e+00,5.0901e+02,4.8881e+02,4.8958e+02,5.8606e+02,5.8634e+02,6.0709e+02,6.0863e+02,5.1125e+02
5.7400e+00,5.0902e+02,4.8881e+02,4.8957e+02,5.8606e+02,5.8635e+02,6.0711e+02,6.0862e+02,5.1124e+02
5.7600e+00,5.0904e+02,4.8880e+02,4.8956e+02,5.8607e+02,5.8635e+02,6.0713e+02,6.0860e+02,5.1122e+02
5.7800e+00,5.0905e+02,4.8880e+02,4.8955e+02,5.8607e+02,5.8636e+02,6.0714e+02,6.0859e+02,5.1120e+02
5.8000e+00,5.0907e+02,4.8879e+02,4.8954e+02,5.8607e+02,5.8637e+02,6.0716e+02,6.0858e+02,5.1119e+02
5.8200e+00,5.0908e+02,4.8879e+02,4.8953e+02,5.8608e+02,5.8637e+02,6.0718e+02,6.0857e+02,5.1117e+02
5.8400e+00,5.0909e+02,4.8878e+02,4.8952e+02,5.8608e+02,5.8638e+02,6.0719e+02,6.0856e+02,5.1116e+02
5.8600e+00,5.0911e+02,4.8878e+02,4.8952e+02,5.8609e+02,5.8639e+02,6.0721e+02,6.0855e+02,5.1114e+02
5.8800e+00,5.0912e+02,4.8877e+02,4.8951e+02,5.8609e+02,5.8639e+02,6.0722e+02,6.0854e+02,5.1113e+02
5.9000e+00,5.0913e+02,4.8877e+02,4.8950e+02,5.8609e+02,5.8640e+02,6.0724e+02,6.0853e+02,5.1111e+02
5.9200e+00,5.0915e+02,4.8876e+02,4.8949e+02,5.8610e+02,5.8640e+02,6.0725e+02,6.0851e+02,5.1110e+02
5.9400e+00,5.0916e+02,4.8876e+02,4.8948e+02,5.8610e+02,5.8641e+02,6.0727e+02,6.0850e+02,5.1108e+02
5.9600e+00,5.0917e+02,4.8876e+02,4.8947e+02,5.8611e+02,5.8641e+02,6.0728e+02,6.0849e+02,5.1107e+02
5.9800e+00,5.0919e+02,4.8875e+02,4.8947e+02,5.8611e+02,5.8642e+02,6.0729e+02,6.0848e+02,5.1106e+02

